WIMP searches with gamma rays in the Fermi era: challenges, methods and results

The launch of the gamma-ray telescope Fermi Large Area Telescope (Fermi-LAT) started a pivotal period in indirect detection of dark matter. By outperforming expectations, for the first time a robust and stringent test of the paradigm of weakly interacting massive particles (WIMPs) is within reach. In this paper, we discuss astrophysical targets for WIMP detection and the challenges they present, review the analysis tools which have been employed to tackle these challenges, and summarize the status of constraints on and the claimed detections in the WIMP parameter space. Methods and results will be discussed in comparison to Imaging Air Cherenkov Telescopes. We also provide an outlook on short term and longer term developments.

==> EGRET_line_0610295.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\EGRET_line_0610295.png onsdag 12-mar-2014 4:09:33 em
0.1063 1.5543e-5
0.1073 1.5543e-5
0.1082 1.5216e-5
0.1092 1.4896e-5
0.1092 1.4582e-5
0.1102 1.4275e-5
0.1112 1.3975e-5
0.1112 1.368e-5
0.1122 1.3392e-5
0.1132 1.311e-5
0.1132 1.2834e-5
0.1132 1.2563e-5
0.1142 1.2564e-5
0.1153 1.2565e-5
0.1163 1.2565e-5
0.1174 1.2301e-5
0.1185 1.2302e-5
0.1195 1.2302e-5
0.1206 1.2043e-5
0.1217 1.2044e-5
0.1228 1.2045e-5
0.1239 1.2045e-5
0.1251 1.2046e-5
0.1262 1.2047e-5
0.1273 1.2047e-5
0.1285 1.2308e-5
0.1297 1.2574e-5
0.1309 1.2845e-5
0.132 1.3123e-5
0.1333 1.3406e-5
0.1345 1.3696e-5
0.1357 1.3992e-5
0.1357 1.4294e-5
0.137 1.4602e-5
0.137 1.4917e-5
0.137 1.5238e-5
0.1381 1.5568e-5
0.1381 1.5903e-5
0.1395 1.6247e-5
0.1395 1.6597e-5
0.1407 1.6598e-5
0.1408 1.6956e-5
0.1408 1.7321e-5
0.142 1.7695e-5
0.142 1.8076e-5
0.1433 1.8467e-5
0.1447 1.8866e-5
0.146 1.9274e-5
0.146 1.9689e-5
0.1473 2.0114e-5
0.1487 2.0549e-5
0.1487 2.0992e-5
0.15 2.1445e-5
0.1514 2.1909e-5
0.1528 2.2382e-5
0.1542 2.2866e-5
0.1556 2.336e-5
0.157 2.3864e-5
0.1584 2.438e-5
0.1599 2.4907e-5
0.1613 2.5445e-5
0.1613 2.5993e-5
0.1628 2.5995e-5
0.1643 2.6556e-5
0.1658 2.713e-5
0.1673 2.7716e-5
0.1688 2.7718e-5
0.1688 2.8315e-5
0.1688 2.8925e-5
0.1703 2.955e-5
0.1719 3.0189e-5
0.1735 3.0841e-5
0.1751 3.0843e-5
0.1767 3.1509e-5
0.1783 3.219e-5
0.1799 3.2192e-5
0.1816 3.2888e-5
0.1832 3.3598e-5
0.1849 3.36e-5
0.1865 3.4326e-5
0.1883 3.4328e-5
0.19 3.433e-5
0.1917 3.4332e-5
0.1935 3.5073e-5
0.1952 3.5831e-5
0.197 3.6605e-5
0.197 3.7394e-5
0.1988 3.8202e-5
0.2006 3.8204e-5
0.2024 3.903e-5
0.2043 3.9873e-5
0.2062 4.0735e-5
0.2062 4.1612e-5
0.208 4.2512e-5
0.2099 4.343e-5
0.2119 4.4368e-5
0.2138 4.5327e-5
0.2157 4.533e-5
0.2157 4.6306e-5
0.2177 4.6309e-5
0.2197 4.731e-5
0.2217 4.8332e-5
0.2237 4.9376e-5
0.2258 5.0443e-5
0.2278 5.0446e-5
0.2278 5.1533e-5
0.2299 5.2646e-5
0.2299 5.3781e-5
0.232 5.3784e-5
0.232 5.4943e-5
0.2341 5.613e-5
0.2341 5.7339e-5
0.2363 5.8578e-5
0.2363 5.9841e-5
0.2384 5.9844e-5
0.2406 5.9847e-5
0.2428 5.9851e-5
0.245 5.9854e-5
0.2472 6.1147e-5
0.2495 6.1151e-5
0.2518 6.2472e-5
0.2541 6.2475e-5
0.2564 6.2479e-5
0.2587 6.2482e-5
0.261 6.2486e-5
0.2634 6.2489e-5
0.2658 6.2493e-5
0.2682 6.2496e-5
0.2707 6.25e-5
0.2731 6.2503e-5
0.2756 6.2507e-5
0.2781 6.251e-5
0.2806 6.1195e-5
0.2832 5.9908e-5
0.2858 5.9911e-5
0.2884 5.865e-5
0.291 5.8654e-5
0.2936 5.742e-5
0.2963 5.7423e-5
0.299 5.6215e-5
0.3017 5.6218e-5
0.3044 5.5035e-5
0.3072 5.5038e-5
0.31 5.5041e-5
0.3128 5.3883e-5
0.3155 5.3886e-5
0.3185 5.3889e-5
0.3214 5.3892e-5
0.3243 5.2758e-5
0.3273 5.2761e-5
0.3302 5.2764e-5
0.3332 5.2767e-5
0.3363 5.1657e-5
0.3393 5.166e-5
0.3424 5.1663e-5
0.3455 5.1665e-5
0.3487 5.1668e-5
0.3518 5.2785e-5
0.355 5.2788e-5
0.3583 5.2791e-5
0.3615 5.3931e-5
0.3648 5.3934e-5
0.3682 5.51e-5
0.3715 5.5103e-5
0.3749 5.6293e-5
0.3783 5.6296e-5
0.3818 5.63e-5
0.3852 5.7516e-5
0.3888 5.8759e-5
0.3923 6.0028e-5
0.3959 6.1325e-5
0.3995 6.1329e-5
0.4031 6.1332e-5
0.4068 6.2657e-5
0.4068 6.4007e-5
0.4104 6.4011e-5
0.4104 6.539e-5
0.4143 6.6803e-5
0.418 6.6807e-5
0.4218 6.6811e-5
0.4257 6.8254e-5
0.4257 6.9725e-5
0.4296 6.9729e-5
0.4296 7.1232e-5
0.4335 7.2771e-5
0.4375 7.4343e-5
0.4415 7.5949e-5
0.4455 7.759e-5
0.4495 7.7595e-5
0.4496 7.9267e-5
0.4537 7.9271e-5
0.4578 8.0984e-5
0.462 8.2734e-5
0.4662 8.4521e-5
0.4704 8.6348e-5
0.4747 8.8213e-5
0.4791 8.8218e-5
0.4834 9.0124e-5
0.4878 9.2071e-5
0.4923 9.4061e-5
0.4968 9.6093e-5
0.5013 9.6099e-5
0.5059 9.8175e-5
0.5105 1.003e-4
0.5151 1.003e-4
0.5198 1.0247e-4
0.5246 1.0468e-4
0.5293 1.0694e-4
0.5342 1.0695e-4
0.5391 1.0926e-4
0.544 1.1162e-4
0.5489 1.1163e-4
0.554 1.1404e-4
0.559 1.1405e-4
0.5641 1.1651e-4
0.5692 1.1652e-4
0.5744 1.1903e-4
0.5796 1.1904e-4
0.5849 1.2161e-4
0.5903 1.2162e-4
0.5956 1.2425e-4
0.6011 1.2426e-4
0.6065 1.2426e-4
0.612 1.2695e-4
0.6176 1.2969e-4
0.6233 1.3249e-4
0.629 1.325e-4
0.6347 1.3536e-4
0.6404 1.3537e-4
0.6463 1.3829e-4
0.6522 1.383e-4
0.6581 1.3831e-4
0.6581 1.4129e-4
0.6642 1.4434e-4
0.6702 1.4435e-4
0.6763 1.4436e-4
0.6763 1.4747e-4
0.6825 1.5066e-4
0.6886 1.5391e-4
0.6949 1.5724e-4
0.7013 1.6063e-4
0.7077 1.6411e-4
0.7142 1.6765e-4
0.7207 1.7127e-4
0.7273 1.7497e-4
0.7273 1.7874e-4
0.734 1.8261e-4
0.734 1.8654e-4
0.734 1.9056e-4
0.7407 1.9057e-4
0.7407 1.9468e-4
0.7407 1.9887e-4
0.7475 2.0317e-4
0.7475 2.0755e-4
0.7476 2.1202e-4
0.7476 2.1659e-4
0.7476 2.2126e-4
0.7476 2.2603e-4
0.7477 2.309e-4
0.7477 2.3587e-4
0.7477 2.4096e-4
0.7477 2.4615e-4
0.7478 2.5145e-4
0.7478 2.5687e-4
0.7478 2.6241e-4
0.7478 2.6806e-4
0.7479 2.7384e-4
0.7479 2.7974e-4
0.7479 2.8577e-4
0.7479 2.9192e-4
0.748 2.9822e-4
0.748 3.0464e-4
0.748 3.1121e-4
0.7548 3.1793e-4
0.7549 3.2478e-4
0.7549 3.3178e-4
0.7618 3.3895e-4
0.7618 3.4625e-4
0.7688 3.5373e-4
0.7688 3.6136e-4
0.7758 3.6917e-4
0.7758 3.7712e-4
0.7829 3.8527e-4
0.7829 3.9357e-4
0.7901 4.0207e-4
0.7973 4.1076e-4
0.7973 4.1961e-4
0.8046 4.2868e-4
0.8046 4.3792e-4
0.812 4.4738e-4
0.812 4.5702e-4
0.8194 4.6689e-4
0.8269 4.7698e-4
0.8269 4.8726e-4
0.8345 4.9779e-4
0.842 5.0854e-4
0.842 5.195e-4
0.8498 5.3073e-4
0.8498 5.4217e-4
0.8576 5.5388e-4
0.8654 5.6585e-4
0.8654 5.7804e-4
0.8733 5.9053e-4
0.8813 6.0329e-4
0.8813 6.1629e-4
0.8894 6.2961e-4
0.8975 6.4321e-4
0.9057 6.5711e-4
0.9057 6.7127e-4
0.914 6.8577e-4
0.9223 7.0059e-4
0.9224 7.1568e-4
0.9308 7.3115e-4
0.9393 7.4695e-4
0.9479 7.6308e-4
0.9479 7.7953e-4
0.9566 7.9637e-4
0.9653 8.1358e-4
0.9741 8.3116e-4
0.983 8.4911e-4
0.992 8.6746e-4
0.992 8.8615e-4
1.0011 9.053e-4
1.0102 9.2486e-4
1.0194 9.4484e-4
1.0287 9.6526e-4
1.0381 9.8611e-4
1.0476 1.0074e-3
1.0476 1.0291e-3
1.0477 1.0513e-3
1.0572 1.074e-3
1.0669 1.0972e-3
1.0766 1.1209e-3
1.0864 1.121e-3
1.0963 1.1452e-3
1.1063 1.17e-3
1.1164 1.17e-3
1.1266 1.1953e-3
1.1368 1.1954e-3
1.1472 1.2212e-3
1.1577 1.2476e-3
1.1682 1.2477e-3
1.1788 1.2477e-3
1.1789 1.2746e-3
1.1896 1.3022e-3
1.2005 1.3303e-3
1.2005 1.359e-3
1.2006 1.3882e-3
1.2115 1.3883e-3
1.2225 1.4183e-3
1.2337 1.449e-3
1.245 1.4803e-3
1.2563 1.5123e-3
1.2678 1.5449e-3
1.2793 1.545e-3
1.2793 1.5783e-3
1.291 1.5784e-3
1.3028 1.6125e-3
1.3147 1.6473e-3
1.3267 1.6829e-3
1.3387 1.683e-3
1.3388 1.7193e-3
1.351 1.7194e-3
1.3633 1.7195e-3
1.3757 1.7566e-3
1.3883 1.7946e-3
1.4009 1.7947e-3
1.4136 1.7948e-3
1.4264 1.8336e-3
1.4395 1.8337e-3
1.4526 1.8338e-3
1.4659 1.8734e-3
1.4792 1.8735e-3
1.4927 1.914e-3
1.5063 1.9141e-3
1.52 1.9142e-3
1.5338 1.9143e-3
1.5478 1.9557e-3
1.5619 1.9979e-3
1.576 1.998e-3
1.5905 1.9981e-3
1.605 2.0413e-3
1.6196 2.0414e-3
1.6343 2.0855e-3
1.6493 2.1306e-3
1.6643 2.1307e-3
1.6795 2.1768e-3
1.6947 2.2238e-3
1.7102 2.2239e-3
1.7258 2.272e-3
1.7415 2.2721e-3
1.7574 2.3212e-3
1.7734 2.3213e-3
1.7896 2.3715e-3
1.8058 2.3716e-3
1.8223 2.3717e-3
1.8223 2.4228e-3
1.839 2.4752e-3
1.8557 2.4753e-3
1.8726 2.5288e-3
1.8897 2.5834e-3
1.9069 2.5836e-3
1.9243 2.6394e-3
1.9419 2.6964e-3
1.9596 2.7547e-3
1.9775 2.8142e-3
1.9955 2.8144e-3
2.0137 2.8752e-3
2.0321 2.9373e-3
2.0506 2.9375e-3
2.0693 3.0009e-3
2.0882 3.0658e-3
2.1072 3.066e-3
2.1264 3.1322e-3
2.1458 3.1999e-3
2.1654 3.269e-3
2.1851 3.2692e-3
2.1852 3.3396e-3
2.2051 3.3398e-3
2.2252 3.412e-3
2.2455 3.4857e-3
2.2659 3.4859e-3
2.266 3.561e-3
2.2866 3.5612e-3
2.3075 3.6382e-3
2.3285 3.7168e-3
2.3497 3.717e-3
2.3498 3.7971e-3
2.3712 3.7973e-3
2.3928 3.8793e-3
2.4146 3.9632e-3
2.4365 3.9634e-3
2.4367 4.0488e-3
2.4588 4.049e-3
2.4813 4.1365e-3
2.5039 4.1367e-3
2.5267 4.2261e-3
2.5497 4.3174e-3
2.5731 4.4107e-3
2.5965 4.411e-3
2.6202 4.5063e-3
2.644 4.5065e-3
2.6681 4.6039e-3
2.6925 4.7034e-3
2.717 4.7036e-3
2.7418 4.8053e-3
2.7668 4.9091e-3
2.792 4.9094e-3
2.8175 5.0154e-3
2.8432 5.1238e-3
2.869 5.1241e-3
2.8952 5.2348e-3
2.9215 5.2351e-3
2.9482 5.3482e-3
2.975 5.3485e-3
3.0021 5.3488e-3
3.0294 5.3491e-3
3.0569 5.3494e-3
3.0847 5.3497e-3
3.1128 5.35e-3
3.1411 5.3503e-3
3.1697 5.3506e-3
3.1985 5.3509e-3
3.2276 5.3512e-3
3.2569 5.3515e-3
3.2865 5.2389e-3
3.3162 5.1287e-3
3.3464 5.1289e-3
3.3767 5.021e-3
3.4073 4.9154e-3
3.4383 4.9157e-3
3.4694 4.8122e-3
3.5009 4.711e-3
3.5326 4.6119e-3
3.5646 4.5148e-3
3.5969 4.4198e-3
3.6296 4.4201e-3
3.6625 4.3271e-3
3.6957 4.2361e-3
3.7292 4.1469e-3
3.763 4.0597e-3
3.7971 3.9743e-3
3.8315 3.8906e-3
3.8662 3.8088e-3
3.9013 3.809e-3
3.9367 3.7288e-3
3.9724 3.6504e-3
4.0084 3.5736e-3
4.0448 3.5738e-3
4.0815 3.4986e-3
4.1186 3.4988e-3
4.1559 3.4252e-3
4.1937 3.4254e-3
4.2317 3.3533e-3
4.2702 3.3535e-3
4.309 3.3537e-3
4.3482 3.3539e-3
4.3876 3.2833e-3
4.4275 3.2835e-3
4.4678 3.2837e-3
4.5084 3.2838e-3
4.5493 3.284e-3
4.5908 3.2842e-3
4.6324 3.2844e-3
4.6747 3.3554e-3
4.7173 3.3555e-3
4.7604 3.4281e-3
4.8037 3.4282e-3
4.8475 3.5023e-3
4.8916 3.5025e-3
4.9361 3.5027e-3
4.9363 3.5782e-3
4.9813 3.6555e-3
5.0266 3.6557e-3
5.0724 3.6559e-3
5.0725 3.7347e-3
5.1188 3.8154e-3
5.1656 3.8978e-3
5.2125 3.898e-3
5.26 3.8983e-3
5.308 3.9825e-3
5.3081 4.0683e-3
5.3564 4.0685e-3
5.3566 4.1562e-3
5.4055 4.246e-3
5.4546 4.2462e-3
5.5043 4.2465e-3
5.5545 4.3382e-3
5.5547 4.4317e-3
5.6052 4.432e-3
5.6054 4.5275e-3
5.6566 4.6253e-3
5.7082 4.7252e-3
5.7603 4.8273e-3
5.8129 4.9316e-3
5.8658 4.9319e-3
5.866 5.0382e-3
5.9193 5.0385e-3
5.9733 5.1473e-3
6.0279 5.2585e-3
6.0827 5.2588e-3
6.0829 5.3722e-3
6.1381 5.3725e-3
6.194 5.3728e-3
6.2506 5.4888e-3
6.3075 5.6074e-3
6.365 5.6078e-3
6.4231 5.7289e-3
6.4815 5.7292e-3
6.5407 5.853e-3
6.6002 5.8534e-3
6.6604 5.9798e-3
6.721 5.9802e-3
6.7824 6.1094e-3
6.8439 6.1097e-3
6.9064 6.2417e-3
6.9693 6.2421e-3
7.0329 6.3769e-3
7.0969 6.3773e-3
7.1614 6.3776e-3
7.1617 6.5151e-3
7.2271 6.6558e-3
7.2928 6.6562e-3
7.3594 6.8e-3
7.4264 6.947e-3
7.4943 7.0971e-3
7.5625 7.0975e-3
7.6315 7.2508e-3
7.7012 7.4075e-3
7.7711 7.4079e-3
7.8422 7.5679e-3
7.9138 7.7315e-3
7.986 7.8985e-3
8.0589 8.0692e-3
8.1325 8.2435e-3
8.2064 8.244e-3
8.2067 8.4216e-3
8.2812 8.4221e-3
8.3569 8.6041e-3
8.4329 8.6046e-3
8.4332 8.79e-3
8.5099 8.7905e-3
8.5873 8.791e-3
8.6657 8.9809e-3
8.7448 9.1749e-3
8.8246 9.3732e-3
8.9052 9.5757e-3
8.9862 9.5762e-3
9.0682 9.7831e-3
9.151 9.9945e-3
9.2342 9.9951e-3


==> Fermi-line_1305..5597.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\Fermi-line_1305..5597.png onsdag 12-mar-2014 4:32:32 em
5.153 1.2264e-3
5.1522 1.2047e-3
5.1514 1.1833e-3
5.1506 1.1623e-3
5.1498 1.1417e-3
5.1724 1.1214e-3
5.1716 1.1015e-3
5.1943 1.082e-3
5.1935 1.0628e-3
5.2164 1.0439e-3
5.2156 1.0254e-3
5.2385 1.0072e-3
5.2377 9.8931e-4
5.2607 9.7176e-4
5.2838 9.5451e-4
5.283 9.3758e-4
5.3062 9.2094e-4
5.3054 9.0459e-4
5.3287 8.8854e-4
5.3521 8.7277e-4
5.3513 8.5729e-4
5.3748 8.4207e-4
5.3984 8.2713e-4
5.4221 8.1245e-4
5.4213 7.9803e-4
5.4451 7.8387e-4
5.4689 7.6996e-4
5.4929 7.563e-4
5.5171 7.4288e-4
5.5413 7.297e-4
5.5666 7.297e-4
5.592 7.297e-4
5.6165 7.1675e-4
5.6421 7.1675e-4
5.6678 7.1675e-4
5.6936 7.1675e-4
5.7195 7.1675e-4
5.7455 7.1675e-4
5.7715 7.1675e-4
5.7979 7.1675e-4
5.8243 7.1675e-4
5.8508 7.1675e-4
5.8782 7.297e-4
5.906 7.4288e-4
5.9338 7.563e-4
5.9617 7.6996e-4
5.9898 7.8387e-4
6.018 7.9803e-4
6.0189 8.1245e-4
6.0472 8.2713e-4
6.0757 8.4207e-4
6.1043 8.5729e-4
6.133 8.7277e-4
6.1619 8.8854e-4
6.1909 9.0459e-4
6.22 9.2094e-4
6.2493 9.3758e-4
6.2787 9.5451e-4
6.3082 9.7176e-4
6.3369 9.7176e-4
6.3668 9.8931e-4
6.3957 9.8931e-4
6.4258 1.0072e-3
6.4561 1.0254e-3
6.4855 1.0254e-3
6.515 1.0254e-3
6.5446 1.0254e-3
6.5744 1.0254e-3
6.6042 1.0254e-3
6.6343 1.0254e-3
6.6644 1.0254e-3
6.6938 1.0072e-3
6.7231 9.8931e-4
6.7528 9.7176e-4
6.7825 9.5451e-4
6.8123 9.3758e-4
6.8422 9.2094e-4
6.8723 9.0459e-4
6.9024 8.8854e-4
6.9327 8.7277e-4
6.9317 8.5729e-4
6.9622 8.4207e-4
6.9928 8.2713e-4
6.9917 8.1245e-4
7.0224 7.9803e-4
7.0533 7.8387e-4
7.0522 7.6996e-4
7.0511 7.563e-4
7.0821 7.4288e-4
7.081 7.297e-4
7.1121 7.1675e-4
7.1433 7.0403e-4
7.1421 6.9153e-4
7.1736 6.7926e-4
7.2051 6.6721e-4
7.204 6.5537e-4
7.2357 6.4374e-4
7.2675 6.3231e-4
7.2663 6.2109e-4
7.2983 6.1007e-4
7.3303 5.9925e-4
7.3292 5.8861e-4
7.3614 5.7817e-4
7.3937 5.6791e-4
7.3926 5.5783e-4
7.4251 5.4793e-4
7.4577 5.3821e-4
7.4905 5.2866e-4
7.4893 5.1927e-4
7.5222 5.1006e-4
7.5553 5.0101e-4
7.5885 4.9212e-4
7.6218 4.8338e-4
7.6564 4.8338e-4
7.6553 4.7481e-4
7.6902 4.7481e-4
7.7239 4.6638e-4
7.7591 4.6638e-4
7.7932 4.581e-4
7.8286 4.581e-4
7.8643 4.581e-4
7.9001 4.581e-4
7.936 4.581e-4
7.9721 4.581e-4
8.0096 4.6638e-4
8.0473 4.7481e-4
8.0839 4.7481e-4
8.0827 4.6638e-4
8.0461 4.6638e-4
8.0084 4.581e-4
7.9721 4.581e-4
7.936 4.581e-4
7.8988 4.4997e-4
7.863 4.4997e-4
7.8988 4.4997e-4
7.9348 4.4997e-4
7.9708 4.4997e-4
8.0071 4.4997e-4
8.0448 4.581e-4
8.0461 4.6638e-4
8.0839 4.7481e-4
8.0852 4.8338e-4
8.0865 4.9212e-4
8.1245 5.0101e-4
8.1258 5.1006e-4
8.127 5.1927e-4
8.1283 5.2866e-4
8.1296 5.3821e-4
8.1308 5.4793e-4
8.132 5.5783e-4
8.1703 5.6791e-4
8.1716 5.7817e-4
8.1729 5.8861e-4
8.1742 5.9925e-4
8.2126 6.1007e-4
8.2139 6.2109e-4
8.2152 6.3231e-4
8.2165 6.4374e-4
8.2177 6.5537e-4
8.2564 6.6721e-4
8.2577 6.7926e-4
8.259 6.9153e-4
8.2603 7.0403e-4
8.2616 7.1675e-4
8.3004 7.297e-4
8.3017 7.4288e-4
8.3408 7.563e-4
8.3421 7.6996e-4
8.3434 7.8387e-4
8.3447 7.9803e-4
8.346 8.1245e-4
8.3473 8.2713e-4
8.3866 8.4207e-4
8.3879 8.5729e-4
8.3892 8.7277e-4
8.3905 8.8854e-4
8.43 9.0459e-4
8.4313 9.2094e-4
8.4325 9.3758e-4
8.4339 9.5451e-4
8.4736 9.7176e-4
8.4748 9.8931e-4
8.4762 1.0072e-3
8.5161 1.0254e-3
8.5173 1.0439e-3
8.5575 1.0628e-3
8.5588 1.082e-3
8.5991 1.1015e-3
8.6005 1.1214e-3
8.6409 1.1417e-3
8.6816 1.1623e-3
8.6829 1.1833e-3
8.7225 1.1833e-3
8.7621 1.1833e-3
8.8034 1.2047e-3
8.8434 1.2047e-3
8.8837 1.2047e-3
8.9241 1.2047e-3
8.9647 1.2047e-3
9.0055 1.2047e-3
9.0465 1.2047e-3
9.0862 1.1833e-3
9.1276 1.1833e-3
9.1677 1.1623e-3
9.208 1.1417e-3
9.2484 1.1214e-3
9.2891 1.1015e-3
9.3313 1.1015e-3
9.3723 1.082e-3
9.4135 1.0628e-3
9.4549 1.0439e-3
9.4964 1.0254e-3
9.5382 1.0072e-3
9.58 9.8931e-4
9.6221 9.7176e-4
9.6644 9.5451e-4
9.7069 9.3758e-4
9.7496 9.2094e-4
9.7924 9.0459e-4
9.8355 8.8854e-4
9.8787 8.7277e-4
9.9221 8.5729e-4
9.9205 8.4207e-4
9.9657 8.4207e-4
9.9641 8.2713e-4
10.0095 8.2713e-4
10.0535 8.1245e-4
10.0992 8.1245e-4
10.0976 7.9803e-4
10.1436 7.9803e-4
10.1882 7.8387e-4
10.2345 7.8387e-4
10.2795 7.6996e-4
10.3263 7.6996e-4
10.3733 7.6996e-4
10.4205 7.6996e-4
10.4679 7.6996e-4
10.5154 7.6996e-4
10.565 7.8387e-4
10.6147 7.9803e-4
10.663 7.9803e-4
10.6614 7.8387e-4
10.7099 7.8387e-4
10.6614 7.8387e-4
10.6114 7.6996e-4
10.5634 7.6996e-4
10.5154 7.6996e-4
10.4679 7.6996e-4
10.4188 7.563e-4
10.3716 7.563e-4
10.4188 7.563e-4
10.4662 7.563e-4
10.5139 7.563e-4
10.5617 7.563e-4
10.6114 7.6996e-4
10.6131 7.8387e-4
10.6147 7.9803e-4
10.6646 8.1245e-4
10.6663 8.2713e-4
10.668 8.4207e-4
10.6696 8.5729e-4
10.6713 8.7277e-4
10.673 8.8854e-4
10.6745 9.0459e-4
10.6763 9.2094e-4
10.7265 9.3758e-4
10.7282 9.5451e-4
10.7299 9.7176e-4
10.7315 9.8931e-4
10.7332 1.0072e-3
10.7349 1.0254e-3
10.7365 1.0439e-3
10.7382 1.0628e-3
10.7887 1.082e-3
10.7904 1.1015e-3
10.7921 1.1214e-3
10.7938 1.1417e-3
10.7953 1.1623e-3
10.7971 1.1833e-3
10.7988 1.2047e-3
10.8005 1.2264e-3
10.8021 1.2486e-3
10.8037 1.2712e-3
10.8054 1.2941e-3
10.8072 1.3175e-3
10.8089 1.3413e-3
10.8105 1.3655e-3
10.8122 1.3902e-3
10.8138 1.4153e-3
10.8155 1.4409e-3
10.8173 1.4669e-3
10.8189 1.4934e-3
10.8206 1.5204e-3
10.8223 1.5479e-3
10.8239 1.5758e-3
10.8256 1.6043e-3
10.8273 1.6333e-3
10.829 1.6628e-3
10.88 1.6928e-3
10.8817 1.7234e-3
10.8834 1.7546e-3
10.8851 1.7863e-3
10.8868 1.8185e-3
10.8883 1.8514e-3
10.8901 1.8848e-3
10.8918 1.9189e-3
10.8935 1.9535e-3
10.8952 1.9888e-3
10.8969 2.0248e-3
10.8986 2.0614e-3
10.9003 2.0986e-3
10.9516 2.1365e-3
10.9533 2.1751e-3
10.955 2.2144e-3
10.9567 2.2544e-3
10.9584 2.2951e-3
10.9601 2.3366e-3
10.9618 2.3788e-3
10.9635 2.4218e-3
11.0151 2.4655e-3
11.0168 2.5101e-3
11.0185 2.5554e-3
11.0704 2.6016e-3
11.0721 2.6486e-3
11.0738 2.6965e-3
11.1259 2.7452e-3
11.1277 2.7948e-3
11.18 2.8453e-3
11.2327 2.8967e-3
11.2344 2.949e-3
11.2873 3.0023e-3
11.3404 3.0565e-3
11.3938 3.1117e-3
11.4456 3.1117e-3
11.4995 3.1679e-3
11.5535 3.2252e-3
11.6061 3.2252e-3
11.6608 3.2834e-3
11.7138 3.2834e-3
11.769 3.3428e-3
11.8225 3.3428e-3
11.8763 3.3428e-3
11.9304 3.3428e-3
11.9865 3.4032e-3
12.0411 3.4032e-3
12.0958 3.4032e-3
12.1509 3.4032e-3
12.2081 3.4646e-3
12.2636 3.4646e-3
12.3194 3.4646e-3
12.3755 3.4646e-3
12.4318 3.4646e-3
12.4903 3.5272e-3
12.5471 3.5272e-3
12.6042 3.5272e-3
12.6635 3.591e-3
12.7212 3.591e-3
12.7791 3.591e-3
12.8372 3.591e-3
12.8956 3.591e-3
12.9543 3.591e-3
13.0132 3.591e-3
13.0725 3.591e-3
13.134 3.6558e-3
13.1937 3.6558e-3
13.2538 3.6558e-3
13.3141 3.6558e-3
13.3747 3.6558e-3
13.4355 3.6558e-3
13.4967 3.6558e-3
13.5581 3.6558e-3
13.6198 3.6558e-3
13.6817 3.6558e-3
13.744 3.6558e-3
13.8065 3.6558e-3
13.8694 3.6558e-3
13.9325 3.6558e-3
13.9937 3.591e-3
14.0574 3.591e-3
14.1213 3.591e-3
14.1856 3.591e-3
14.2479 3.5272e-3
14.3127 3.5272e-3
14.3779 3.5272e-3
14.4433 3.5272e-3
14.5068 3.4646e-3
14.5728 3.4646e-3
14.6391 3.4646e-3
14.7057 3.4646e-3
14.7703 3.4032e-3
14.8352 3.3428e-3
14.9003 3.2834e-3
14.9659 3.2252e-3
14.9636 3.1679e-3
15.0293 3.1117e-3
15.027 3.0565e-3
15.093 3.0023e-3
15.0907 2.949e-3
15.0883 2.8967e-3
15.086 2.8453e-3
15.0836 2.7948e-3
15.0813 2.7452e-3
15.079 2.6965e-3
15.0766 2.6486e-3
15.1429 2.6016e-3
15.1405 2.5554e-3
15.1381 2.5101e-3
15.1358 2.4655e-3
15.1335 2.4218e-3
15.1311 2.3788e-3
15.1288 2.3366e-3
15.1264 2.2951e-3
15.1241 2.2544e-3
15.1217 2.2144e-3
15.1194 2.1751e-3
15.117 2.1365e-3
15.1147 2.0986e-3
15.1123 2.0614e-3
15.11 2.0248e-3
15.1076 1.9888e-3
15.1053 1.9535e-3
15.1029 1.9189e-3
15.1006 1.8848e-3
15.1669 1.8514e-3
15.1646 1.8185e-3
15.1622 1.7863e-3
15.1599 1.7546e-3
15.1575 1.7234e-3
15.1552 1.6928e-3
15.1528 1.6628e-3
15.1505 1.6333e-3
15.1481 1.6043e-3
15.1457 1.5758e-3
15.2123 1.5479e-3
15.2099 1.5204e-3
15.2076 1.4934e-3
15.2052 1.4669e-3
15.2029 1.4409e-3
15.2697 1.4153e-3
15.3391 1.4153e-3
15.3368 1.3902e-3
15.4064 1.3902e-3
15.4742 1.3655e-3
15.5447 1.3655e-3
15.613 1.3413e-3
15.684 1.3413e-3
15.7553 1.3413e-3
15.8271 1.3413e-3
15.8246 1.3175e-3
15.8965 1.3175e-3
15.8941 1.2941e-3
15.9665 1.2941e-3
16.0416 1.3175e-3
16.1146 1.3175e-3
16.1171 1.3413e-3
16.1904 1.3413e-3
16.2666 1.3655e-3
16.3407 1.3655e-3
16.4176 1.3902e-3
16.4948 1.4153e-3
16.5725 1.4409e-3
16.6479 1.4409e-3
16.7262 1.4669e-3
16.8049 1.4934e-3
16.8814 1.4934e-3
16.9609 1.5204e-3
17.038 1.5204e-3
17.1182 1.5479e-3
17.1988 1.5758e-3
17.2797 1.6043e-3
17.3583 1.6043e-3
17.44 1.6333e-3
17.5221 1.6628e-3
17.6046 1.6928e-3
17.6874 1.7234e-3
17.7679 1.7234e-3
17.8515 1.7546e-3
17.9356 1.7863e-3
18.02 1.8185e-3
18.1048 1.8514e-3
18.1872 1.8514e-3
18.2728 1.8848e-3
18.3587 1.9189e-3
18.4452 1.9535e-3
18.532 1.9888e-3
18.6192 2.0248e-3
18.7039 2.0248e-3
18.7919 2.0614e-3
18.8803 2.0986e-3
18.9691 2.1365e-3
19.0585 2.1751e-3
19.1482 2.2144e-3
19.2383 2.2544e-3
19.3259 2.2544e-3
19.4168 2.2951e-3
19.5082 2.3366e-3
19.6 2.3788e-3
19.6922 2.4218e-3
19.7849 2.4655e-3
19.878 2.5101e-3
19.9716 2.5554e-3
20.0625 2.5554e-3
20.1569 2.6016e-3
20.2517 2.6486e-3
20.3471 2.6965e-3
20.4428 2.7452e-3
20.539 2.7948e-3
20.6357 2.8453e-3
20.7296 2.8453e-3
20.8271 2.8967e-3
20.9252 2.949e-3
21.0236 3.0023e-3
21.1226 3.0565e-3
21.222 3.1117e-3
21.3219 3.1679e-3
21.4222 3.2252e-3
21.523 3.2834e-3
21.6242 3.3428e-3
21.7261 3.4032e-3
21.8284 3.4646e-3
21.9311 3.5272e-3
21.9344 3.591e-3
22.0343 3.591e-3
22.0377 3.6558e-3
22.138 3.6558e-3
22.1414 3.7219e-3
22.2422 3.7219e-3
22.2457 3.7891e-3
22.3503 3.8576e-3
22.4555 3.9273e-3
22.459 3.9982e-3
22.5647 4.0704e-3
22.6709 4.144e-3
22.7776 4.2189e-3
22.8848 4.2951e-3
22.8883 4.3727e-3
22.9961 4.4517e-3
23.1043 4.5321e-3
23.2131 4.614e-3
23.3223 4.6973e-3
23.4321 4.7822e-3
23.4357 4.8686e-3
23.546 4.9565e-3
23.6568 5.0461e-3
23.7682 5.1373e-3
23.88 5.2301e-3
23.9924 5.3246e-3
23.9961 5.4207e-3
24.1091 5.5187e-3
24.2225 5.6184e-3
24.3365 5.7199e-3
24.4511 5.8232e-3
24.5661 5.9284e-3
24.6817 6.0355e-3
24.7979 6.1446e-3
24.9146 6.2556e-3
25.0319 6.3686e-3
25.1497 6.4837e-3
25.268 6.6008e-3
25.387 6.72e-3
25.5064 6.8414e-3
25.6225 6.8414e-3
25.6265 6.965e-3
25.7431 6.965e-3
25.7471 7.0909e-3
25.8641 7.0909e-3
25.986 7.219e-3
26.1042 7.219e-3
26.2271 7.3494e-3
26.3464 7.3494e-3
26.4663 7.3494e-3
26.5909 7.4822e-3
26.7118 7.4822e-3
26.8334 7.4822e-3
26.9597 7.6174e-3
27.0824 7.6174e-3
27.2056 7.6174e-3
27.3294 7.6174e-3
27.4537 7.6174e-3
27.5787 7.6174e-3
27.7041 7.6174e-3
27.8302 7.6174e-3
27.9567 7.6174e-3
28.0796 7.4822e-3
28.2031 7.3494e-3
28.327 7.219e-3
28.4559 7.219e-3
28.5809 7.0909e-3
28.7065 6.965e-3
28.8327 6.8414e-3
28.9594 6.72e-3
29.0866 6.6008e-3
29.0821 6.4837e-3
29.2099 6.3686e-3
29.3383 6.2556e-3
29.4672 6.1446e-3
29.5967 6.0355e-3
29.592 5.9284e-3
29.7221 5.8232e-3
29.8527 5.7199e-3
29.8481 5.6184e-3
29.8434 5.5187e-3
29.9746 5.4207e-3
29.9699 5.3246e-3
30.1016 5.2301e-3
30.2339 5.1373e-3
30.3667 5.0461e-3
30.362 4.9565e-3
30.4955 4.8686e-3
30.6295 4.7822e-3
30.6247 4.6973e-3
30.7593 4.614e-3
30.8944 4.5321e-3
31.0302 4.4517e-3
31.0254 4.3727e-3
31.1617 4.2951e-3
31.2986 4.2189e-3
31.4362 4.144e-3
31.5743 4.0704e-3
31.713 3.9982e-3
31.8574 3.9982e-3
31.8524 3.9273e-3
31.9973 3.9273e-3
32.1379 3.8576e-3
32.2842 3.8576e-3
32.426 3.7891e-3
32.5735 3.7891e-3
32.7218 3.7891e-3
32.8707 3.7891e-3
33.0203 3.7891e-3
33.1705 3.7891e-3
33.3215 3.7891e-3
33.4731 3.7891e-3
33.6254 3.7891e-3
33.7835 3.8576e-3
33.9426 3.9273e-3
34.1024 3.9982e-3
34.2576 3.9982e-3
34.4188 4.0704e-3
34.5808 4.144e-3
34.5862 4.2189e-3
34.7489 4.2951e-3
34.7543 4.3727e-3
34.7597 4.4517e-3
34.7651 4.5321e-3
34.9287 4.614e-3
34.9342 4.6973e-3
34.9396 4.7822e-3
34.9449 4.8686e-3
34.9504 4.9565e-3
34.9559 5.0461e-3
34.9613 5.1373e-3
35.1258 5.2301e-3
35.1313 5.3246e-3
35.1368 5.4207e-3
35.3021 5.5187e-3
35.3075 5.6184e-3
35.3131 5.7199e-3
35.4793 5.8232e-3
35.4848 5.9284e-3
35.4903 6.0355e-3
35.6573 6.1446e-3
35.6629 6.2556e-3
35.6684 6.3686e-3
35.674 6.4837e-3
35.8418 6.6008e-3
35.8474 6.72e-3
35.853 6.8414e-3
36.0217 6.965e-3
36.0273 7.0909e-3
36.0329 7.219e-3
36.2025 7.3494e-3
36.2081 7.4822e-3
36.2137 7.6174e-3
36.3841 7.755e-3
36.3898 7.8951e-3
36.3955 8.0377e-3
36.5668 8.1829e-3
36.5725 8.3308e-3
36.7446 8.4813e-3
36.7503 8.6345e-3
36.756 8.7905e-3
36.929 8.9493e-3
36.9346 9.111e-3
36.9405 9.2756e-3
37.1143 9.4431e-3
37.1201 9.6137e-3
37.2948 9.7874e-3
37.3006 9.9643e-3
37.4761 0.0101
37.4819 0.0103
37.6583 0.0105
37.6642 0.0107
37.8414 0.0109
37.8473 0.0111
38.0254 0.0113
38.2044 0.0115
38.2103 0.0117
38.3902 0.0119
38.5708 0.0121
38.7524 0.0124
38.9348 0.0126
39.1179 0.0128
39.296 0.0128
39.4809 0.013
39.6667 0.0133
39.8534 0.0135
40.0348 0.0135
40.2232 0.0138
40.4062 0.0138
40.5901 0.0138
40.5964 0.014
40.7811 0.014
40.9667 0.014
41.1595 0.0143
41.3468 0.0143
41.5349 0.0143
41.7304 0.0145
41.9203 0.0145
42.111 0.0145
42.3026 0.0145
42.495 0.0145
42.6951 0.0148
42.8894 0.0148
43.0845 0.0148
43.2873 0.015
43.4843 0.015
43.6821 0.015
43.8809 0.015
44.0806 0.015
44.288 0.0153
44.4896 0.0153
44.692 0.0153
44.8954 0.0153
45.0996 0.0153
45.3049 0.0153
45.511 0.0153
45.7181 0.0153
45.9261 0.0153
46.1351 0.0153
46.345 0.0153
46.5558 0.0153
46.7677 0.0153
46.9806 0.0153
47.1943 0.0153
47.4017 0.015
47.6174 0.015
47.834 0.015
48.0517 0.015
48.2704 0.015
48.4825 0.0148
48.7031 0.0148
48.9247 0.0148
49.1473 0.0148
49.3633 0.0145
49.5878 0.0145
49.8135 0.0145
50.0402 0.0145
50.2601 0.0143
50.4809 0.014
50.7107 0.014
50.9335 0.0138
51.1573 0.0135
51.382 0.0133
51.6078 0.013
51.8347 0.0128
52.0624 0.0126
52.2912 0.0124
52.521 0.0121
52.5128 0.0119
52.7436 0.0117
52.9754 0.0115
53.2081 0.0113
53.442 0.0111
53.6768 0.0109
53.9127 0.0107
53.9043 0.0105
53.8959 0.0103
53.8875 0.0101
54.1243 9.9643e-3
54.3622 9.7874e-3
54.6011 9.6137e-3
54.841 9.4431e-3
55.082 9.2756e-3
55.324 9.111e-3
55.3154 8.9493e-3
55.5585 8.7905e-3
55.8026 8.6345e-3
56.0478 8.4813e-3
56.2941 8.3308e-3
56.5415 8.1829e-3
56.79 8.0377e-3
57.0395 7.8951e-3
57.299 7.8951e-3
57.5508 7.755e-3
57.8037 7.6174e-3
58.0667 7.6174e-3
58.331 7.6174e-3
58.5964 7.6174e-3
58.863 7.6174e-3
59.1309 7.6174e-3
59.3999 7.6174e-3
59.6702 7.6174e-3
59.9324 7.4822e-3
60.2051 7.4822e-3
60.4791 7.4822e-3
60.7543 7.4822e-3
61.0402 7.6174e-3
61.3179 7.6174e-3
61.6065 7.755e-3
61.8965 7.8951e-3
62.1878 8.0377e-3
62.4804 8.1829e-3
62.7745 8.3308e-3
63.0699 8.4813e-3
63.0796 8.6345e-3
63.3766 8.7905e-3
63.6749 8.9493e-3
63.6848 9.111e-3
63.9845 9.2756e-3
64.2856 9.4431e-3
64.2955 9.6137e-3
64.5981 9.7874e-3
64.6082 9.9643e-3
64.6183 0.0101
64.9224 0.0103
65.2279 0.0105
65.2381 0.0107
65.5451 0.0109
65.5553 0.0111
65.8638 0.0113
65.874 0.0115
66.1841 0.0117
66.1943 0.0119
66.5059 0.0121
66.5162 0.0124
66.8292 0.0126
66.8396 0.0128
67.1542 0.013
67.1646 0.0133
67.4807 0.0135
67.4912 0.0138
67.8088 0.014
68.128 0.0143
68.1386 0.0145
68.4592 0.0148
68.4699 0.015
68.7921 0.0153
68.8028 0.0156
69.1266 0.0159
69.1373 0.0162
69.4627 0.0165
69.7896 0.0167
69.8005 0.0171
70.129 0.0174
70.1399 0.0177
70.47 0.018
70.8016 0.0183
70.8126 0.0186
71.1459 0.019
71.4807 0.0193
71.4918 0.0197
71.8283 0.02
72.1663 0.0204
72.506 0.0208
72.8472 0.0211
73.1901 0.0215
73.5345 0.0219
73.8806 0.0223
74.2283 0.0227
74.5661 0.0227
74.917 0.0231
75.2696 0.0235
75.612 0.0235
75.9561 0.0235
76.3018 0.0235
76.6489 0.0235
76.9977 0.0235
77.3481 0.0235
77.7 0.0235
78.0536 0.0235
78.4088 0.0235
78.7654 0.0235
79.1239 0.0235
79.484 0.0235
79.8456 0.0235
80.1965 0.0231
80.5614 0.0231
80.928 0.0231
81.2962 0.0231
81.6535 0.0227
82.0123 0.0223
82.3855 0.0223
82.7475 0.0219
83.124 0.0219
83.4893 0.0215
83.8561 0.0211
84.2377 0.0211
84.6078 0.0208
84.9797 0.0204
85.3663 0.0204
85.7415 0.02
86.1182 0.0197
86.4967 0.0193
86.8902 0.0193
87.2721 0.019
87.6555 0.0186
88.0407 0.0183
88.4413 0.0183
88.83 0.018
89.2203 0.0177
89.6263 0.0177
90.0201 0.0174
90.4157 0.0171
90.813 0.0167
91.2262 0.0167
91.6271 0.0165
92.0297 0.0162
92.4485 0.0162
92.8547 0.0159
93.2628 0.0156
93.6871 0.0156
94.0988 0.0153
94.527 0.0153
94.9424 0.015
95.3744 0.015
95.7934 0.0148
96.2294 0.0148
96.6522 0.0145
97.0769 0.0143
97.5186 0.0143
97.9624 0.0143
98.4081 0.0143
98.8559 0.0143
99.3057 0.0143
99.7421 0.014
100.196 0.014
100.6519 0.014
101.1099 0.014
101.5699 0.014
102.0321 0.014
102.5123 0.0143
102.9788 0.0143
103.4634 0.0145
103.9504 0.0148
104.4396 0.015
104.9311 0.0153
105.425 0.0156
105.9211 0.0159
105.9376 0.0162
106.4361 0.0165
106.9371 0.0167
107.4403 0.0171
107.457 0.0174
107.9628 0.0177
107.9795 0.018
108.4877 0.0183
108.5046 0.0186
108.5213 0.019
109.0322 0.0193
109.0491 0.0197
109.5623 0.02
109.5793 0.0204
110.0951 0.0208
110.1122 0.0211
110.6303 0.0215
110.6476 0.0219
110.6648 0.0223
111.1856 0.0227
111.2029 0.0231
111.7262 0.0235
111.7436 0.024
111.7609 0.0244
112.2869 0.0248
112.3044 0.0253
112.8329 0.0257
112.8504 0.0262
112.8679 0.0267
113.3991 0.0272
113.4168 0.0276
113.9505 0.0281
113.9682 0.0287
113.9859 0.0292
114.5224 0.0297
114.5402 0.0302
114.558 0.0308
115.0971 0.0313
115.115 0.0319
115.1329 0.0325
115.6747 0.0331
115.6926 0.0337
115.7107 0.0343
116.2553 0.0349
116.2732 0.0355
116.2913 0.0362
116.8387 0.0368
116.8568 0.0375
116.875 0.0382
117.425 0.0389
117.4433 0.0396
117.996 0.0403
118.0143 0.041
118.0327 0.0417
118.5882 0.0425
118.6066 0.0433
118.625 0.044
119.1833 0.0448
119.2018 0.0456
119.2203 0.0465
119.7814 0.0473
119.8 0.0482
120.3638 0.049
120.3825 0.0499
120.9491 0.0508
120.9679 0.0517
120.9867 0.0527
121.5561 0.0536
121.575 0.0546
122.1471 0.0556
122.1661 0.0566
122.741 0.0576
122.7601 0.0587
123.3378 0.0597
123.357 0.0608
123.9376 0.0619
123.9567 0.063
124.5402 0.0641
124.5596 0.0653
124.5789 0.0665
125.1652 0.0677
125.1847 0.0689
125.7738 0.0702
125.7934 0.0714
126.3854 0.0727
126.405 0.074
126.4247 0.0754
127.0197 0.0767
127.0394 0.0781
127.6373 0.0795
127.6571 0.081
128.2579 0.0824
128.2778 0.0839
128.2978 0.0854
128.9016 0.087
129.5082 0.0885
130.0975 0.0885
130.1177 0.0901
130.7301 0.0918
131.325 0.0918
131.943 0.0934
132.564 0.0951
133.1672 0.0951
133.7731 0.0951
134.4027 0.0968
134.4236 0.0986
135.0352 0.0986
135.6286 0.0968
136.2458 0.0968
136.2246 0.0951
136.8445 0.0951
137.4458 0.0934
138.0712 0.0934
138.6995 0.0934
139.3306 0.0934
139.9428 0.0918
140.5796 0.0918
141.1974 0.0901
141.8397 0.0901
142.4631 0.0885
143.1114 0.0885
143.7402 0.087
144.3942 0.087
145.0288 0.0854
145.6661 0.0839
146.3289 0.0839
146.9719 0.0824
147.6407 0.0824
148.2894 0.081
148.9642 0.081
149.6188 0.0795
150.2995 0.0795
150.96 0.0781
151.6469 0.0781
152.3133 0.0767
153.0064 0.0767
153.6787 0.0754
154.354 0.074
155.0564 0.074
155.7377 0.0727
156.4464 0.0727
157.1338 0.0714
157.8488 0.0714
158.5425 0.0702
159.2639 0.0702
159.9637 0.0689
160.6665 0.0677
161.3727 0.0665
162.1069 0.0665
162.8193 0.0653
163.5347 0.0641
164.2534 0.063
164.975 0.0619
165.7001 0.0608
166.4282 0.0597
167.1855 0.0597
167.9201 0.0587
168.658 0.0576
169.3991 0.0566
170.1435 0.0556
170.8912 0.0546
171.6421 0.0536
172.3963 0.0527
173.1539 0.0517
173.9148 0.0508
174.679 0.0499
175.4466 0.049
176.2175 0.0482
176.1902 0.0473
176.9919 0.0473
177.7972 0.0473
178.5785 0.0465
179.3632 0.0456
180.1514 0.0448
180.943 0.044
180.9149 0.0433
181.7381 0.0433
182.5651 0.0433
183.3673 0.0425
184.1731 0.0417
184.9824 0.041
185.8241 0.041
186.6407 0.0403
187.4607 0.0396
188.3138 0.0396
189.1413 0.0389
190.0019 0.0389
190.8369 0.0382
191.7052 0.0382
192.5476 0.0375
193.4238 0.0375
194.2737 0.0368
195.1274 0.0362
196.0153 0.0362
196.9072 0.0362
197.8032 0.0362
198.7032 0.0362
199.6074 0.0362
200.5157 0.0362
201.3968 0.0355
202.3132 0.0355
203.2338 0.0355
204.1585 0.0355
205.0875 0.0355
206.0207 0.0355
206.9582 0.0355
207.8999 0.0355
208.8458 0.0355
209.7962 0.0355
210.7508 0.0355
211.7098 0.0355
212.7061 0.0362
213.674 0.0362
214.6796 0.0368
215.6564 0.0368
216.6714 0.0375
217.6573 0.0375
218.6817 0.0382
219.6768 0.0382
220.7106 0.0389
221.7494 0.0396
222.7584 0.0396
223.8068 0.0403
224.8251 0.0403
225.8832 0.041
226.9463 0.0417
227.979 0.0417
229.0519 0.0425
230.1299 0.0433
231.213 0.044
232.2651 0.044
233.3582 0.0448
234.4564 0.0456
235.5598 0.0465
236.6317 0.0465
237.7454 0.0473
238.8643 0.0482
239.9885 0.049
241.1179 0.0499
242.2151 0.0499
243.355 0.0508
244.5003 0.0517
245.651 0.0527
246.8071 0.0536
247.9687 0.0546
249.1357 0.0556
250.3082 0.0566
251.4472 0.0566
252.6306 0.0576
253.8195 0.0587
255.0141 0.0597
256.2143 0.0608
257.4201 0.0619
258.6316 0.063
259.8488 0.0641
261.0717 0.0653
262.2597 0.0653
263.494 0.0665
264.734 0.0677
265.98 0.0689
267.2317 0.0702
268.4894 0.0714
269.753 0.0727
271.0226 0.074
272.2981 0.0754
273.5796 0.0767
274.8672 0.0781
274.9099 0.0795
276.1608 0.0795
276.2037 0.081
277.4605 0.081
277.5036 0.0824
278.7663 0.0824
278.8096 0.0839
280.0782 0.0839
280.1218 0.0854
281.3963 0.0854
281.4401 0.087
282.7207 0.087
282.7646 0.0885
284.0954 0.0901
285.4325 0.0918
286.7758 0.0934
288.1255 0.0951
289.4815 0.0968
290.8439 0.0986
292.2127 0.1004
293.5423 0.1004
293.5878 0.1022
294.9238 0.1022
294.9696 0.104
296.3118 0.104
296.3578 0.1059
297.7064 0.1059
297.7526 0.1078
299.1075 0.1078
299.1539 0.1098
300.5152 0.1098
300.5617 0.1117
301.9295 0.1117
303.3505 0.1138
304.7781 0.1158
306.2125 0.1179
307.6536 0.12
309.1015 0.1222
310.5563 0.1244
312.0179 0.1267
312.0663 0.1289
313.4863 0.1289
313.535 0.1313
314.9617 0.1313
315.0106 0.1337
316.444 0.1337
316.4931 0.136
317.9333 0.136
317.9827 0.1385
319.4296 0.1385
319.4792 0.141
320.9329 0.141
322.4433 0.1436
323.9607 0.1461
325.4855 0.1488
325.5361 0.1515
325.5866 0.1542
327.1189 0.157
328.6074 0.157
330.154 0.1599
331.6562 0.1599
333.2171 0.1627
334.7854 0.1657
336.3087 0.1657


==> HESS-dwarf-1410.2589.bbar.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\HESS-dwarf-1410.2589.bbar.png onsdag 22-okt-2014 10:50:58 fm
417.5476 34516.5777
420.3233 34515.7397
423.1174 34514.9016
425.93 34514.0635
428.7612 34513.2254
431.607 33735.2002
434.4715 32974.7139
437.355 32231.3711
440.2577 31504.7852
443.1797 30794.5788
446.121 30100.3824
449.0818 29421.8351
452.0624 28758.5842
455.0627 28110.2848
458.0829 27476.5998
461.1231 26857.2
464.1835 26251.7631
467.2643 25659.9746
470.3655 25081.5266
473.4872 24516.1184
476.6347 24515.5231
479.798 23962.8742
482.9824 23422.6837
486.1879 22894.6705
486.1829 22379.1036
489.4147 22378.5602
489.4096 21874.6157
492.6629 21874.0845
492.6578 21381.5003
495.9325 21380.9811
495.9275 20899.5011
499.2241 20898.9937
499.2189 20428.3676
502.5373 20427.8716
502.5322 19967.8547
505.8727 19967.3699
509.2301 19517.2492
512.6098 19077.2755
516.0173 19076.8123
519.4421 18646.7671
522.8896 18226.4167
526.3599 17815.542
529.8533 17413.9295
533.3699 17021.3706
536.9098 16637.661
536.9042 16262.9962
540.4732 16262.6013
540.4676 15896.3825
544.0603 15895.9965
547.6768 15895.6105
551.3117 15537.2788
554.9707 15187.0248
558.654 14844.6665
562.3618 14510.026
566.0941 14182.9292
569.8512 13863.2061
573.6332 13550.6904
577.4404 13245.2197
581.2788 13244.8981
585.1367 12946.3208
589.0202 12654.4744
592.9295 12369.2069
596.8647 12090.3702
600.826 11817.8192
604.8199 11817.5323
608.834 11551.1319
612.8748 11290.7368
616.9424 11036.2119
621.0435 11035.9439
625.1653 10787.1627
629.3144 10543.9897
633.491 10306.2985
637.7022 10306.0482
641.9344 10073.7208
646.195 9846.6309
650.4905 9846.3918
654.8077 9624.4264
659.1536 9407.4647
663.5352 9407.2364
667.9391 9195.1708
672.3721 8987.8858
676.8416 8987.6675
681.3336 8785.0602
685.8557 8587.0203
690.4148 8586.8117
694.9969 8393.2409
699.6097 8204.0336
704.2602 8203.8344
708.9343 8018.8969
713.6394 7838.1284
718.3833 7837.9381
723.1511 7661.2489
727.9506 7488.5428
732.7894 7488.361
737.653 7319.5522
742.5487 7154.5489
747.4847 7154.3752
752.4457 6993.0955
757.4475 6992.9257
762.4746 6835.2854
767.535 6681.1989
772.6371 6681.0367
777.765 6530.4273
782.927 6383.2131
788.1314 6383.0581
793.362 6239.166
798.6276 6098.5177
803.9364 6098.3696
809.272 5960.8952
814.6515 5960.7504
820.0583 5826.3784
825.5009 5695.0354
830.9883 5694.8971
836.5034 5566.5181
842.0553 5441.0331
847.6528 5440.901
853.2786 5318.2478
858.9506 5318.1187
864.6514 5198.2333
870.39 5081.0505
876.1758 5080.9271
881.9909 4966.3887
887.8538 4966.2682
893.7464 4854.3145
899.6781 4744.8846
905.6585 4744.7694
911.6693 4637.8089
917.7295 4637.6963
923.8204 4533.1496
929.9614 4533.0395
936.1334 4430.8521
942.3465 4330.9682
948.6106 4330.863
954.9064 4233.2332
961.254 4233.1304
967.6338 4137.7037
974.066 4137.6033
980.5308 4044.33
987.0487 4044.2318
993.5997 3953.0635
1000.2045 3952.9675
1006.8427 3863.8565
1013.5356 3863.7627
1020.2623 3776.6625
1027.0444 3776.5709
1033.8715 3776.4792
1040.7332 3691.3467
1047.6514 3691.257
1054.6045 3608.0458
1061.6148 3607.9582
1068.6606 3526.6246
1075.7532 3447.1246
1082.9042 3447.0409
1090.1027 3446.9572
1097.349 3446.8735
1104.632 3369.1713
1111.9748 3369.0895
1119.3549 3293.1407
1126.7957 3293.0607
1134.2859 3292.9808
1141.8258 3292.9008
1149.4161 3292.8209
1157.0446 3218.5914
1164.7238 3146.0352
1172.4661 3145.9588
1180.26 3145.8824
1188.1056 3145.8061
1195.9909 3074.8908
1203.9285 3005.5741
1211.9315 3005.5011
1219.9877 3005.4282
1228.0974 3005.3552
1236.2482 2937.6059
1244.4659 2937.5347
1252.7252 2871.3144
1261.0527 2871.2447
1269.4221 2806.5188
1277.8605 2806.4506
1286.3415 2743.1853
1294.8923 2743.1187
1303.4863 2681.2811
1312.1511 2681.216
1320.8597 2620.7738
1329.6399 2620.7102
1338.4646 2561.632
1347.3618 2561.5697
1356.3042 2503.8248
1365.3058 2447.3816
1374.3815 2447.3222
1383.5175 2447.2627
1392.7143 2447.2033
1401.9576 2392.0365
1411.2769 2391.9784
1420.6582 2391.9203
1430.087 2337.9997
1439.5933 2337.9428
1449.1628 2337.886
1458.7959 2337.8294
1468.4778 2285.128
1478.2393 2285.0726
1488.0657 2285.0172
1497.9574 2284.9617
1507.9149 2284.9062
1517.9385 2284.8507
1528.0129 2233.3437
1538.1702 2233.2894
1548.395 2233.2353
1558.6877 2233.1811
1569.0489 2233.1268
1579.4788 2233.0726
1589.9783 2233.0184
1600.5474 2232.9642
1611.1702 2182.6269
1621.8801 2182.5739
1632.6614 2182.5209
1643.5143 2182.4679
1654.4394 2182.4149
1665.4197 2133.2171
1676.4904 2133.1653
1687.6346 2133.1135
1698.853 2133.0617
1710.1459 2133.0099
1721.4959 2084.9259
1732.9393 2084.8753
1744.4588 2084.8246
1756.0549 2084.774
1767.728 2084.7234
1779.4602 2037.7279
1791.289 2037.6784
1803.1963 2037.6289
1815.1828 2037.5794
1827.23 1991.6467
1839.3763 1991.5983
1851.6033 1991.5499
1863.9116 1991.5016
1876.3017 1991.4532
1888.7545 1946.5603
1901.3096 1946.513
1913.9484 1946.4657
1926.6712 1946.4184
1939.4785 1946.3712
1952.3709 1946.3239
1965.349 1946.2767
1978.3928 1902.4021
1991.5439 1902.3559
2004.7825 1902.3096
2018.109 1902.2636
2031.5241 1902.2174
2045.0284 1902.1712
2058.6223 1902.125
2072.3068 1902.0788
2086.0605 1859.2006
2099.9273 1859.1554
2113.8862 1859.1103
2127.9381 1859.0652
2142.0833 1859.02
2156.3225 1858.9748
2170.6564 1858.9297
2185.0855 1858.8846
2199.6106 1858.8395
2214.2322 1858.7943
2228.951 1858.7492
2243.7677 1858.7041
2258.6827 1858.6589
2273.6971 1858.6138
2288.8112 1858.5687
2304.0258 1858.5234
2319.3415 1858.4784
2334.759 1858.4333
2350.279 1858.3881
2365.9022 1858.343
2381.6292 1858.2979
2397.4607 1858.2528
2413.3976 1858.2077
2429.4403 1858.1625
2445.5897 1858.1174
2461.8464 1858.0723
2478.2112 1858.0272
2494.6848 1857.9821
2511.2679 1857.937
2527.9612 1857.8918
2544.7654 1857.8467
2561.6815 1857.8016
2578.7099 1857.7565
2595.8515 1857.7114
2613.1071 1857.6663
2630.4774 1857.6212
2647.963 1857.576
2665.5651 1857.531
2683.2841 1857.4859
2701.1209 1857.4408
2719.0762 1857.3957
2737.1509 1857.3506
2755.3458 1857.3054
2773.6616 1857.2604
2792.0991 1857.2153
2810.6592 1857.1702
2829.3427 1857.1251
2848.1504 1857.08
2867.0831 1857.0349
2886.1416 1856.9898
2905.3269 1856.9447
2924.6397 1856.8996
2944.0808 1856.8545
2963.6512 1856.8094
2983.3517 1856.7644
3003.1831 1856.7193
3023.1464 1856.6742
3043.2423 1856.6291
3063.4719 1856.584
3083.8359 1856.5389
3104.3353 1856.4939
3125.0034 1899.2174
3145.7765 1899.1713
3166.6876 1899.1252
3187.7378 1899.0791
3208.9278 1899.0329
3230.2587 1898.9868
3251.7315 1898.9407
3273.3469 1898.8946
3295.1061 1898.8485
3317.0098 1898.8024
3339.0592 1898.7563
3361.2901 1942.4524
3383.6339 1942.4053
3406.1261 1942.358
3428.7679 1942.3109
3451.5602 1942.2638
3474.5039 1942.2166
3497.6002 1942.1694
3520.85 1942.1223
3544.2545 1942.0751
3567.8144 1942.028
3591.5683 1986.7199
3615.4428 1986.6717
3639.476 1986.6234
3663.6689 1986.5752
3688.0227 1986.527
3712.5383 1986.4787
3737.2169 1986.4304
3762.0596 1986.3822
3787.0674 1986.334
3812.2414 1986.2858
3837.5828 1986.2376
3863.0926 1986.1893
3888.772 1986.1411
3914.6221 1986.0929
3940.644 1986.0447
3966.8389 1985.9964
3993.2079 1985.9482
4019.7523 1985.9
4046.4729 1985.8518
4073.3714 1985.8035
4100.4913 2031.5029
4127.7487 2031.4536
4155.1874 2031.4042
4182.8085 2031.3549
4210.6131 2031.3056
4238.6026 2031.2563
4266.7782 2031.2069
4295.141 2031.1576
4323.6924 2031.1083
4352.4335 2031.059
4381.3658 2031.0097
4410.4903 2030.9604
4439.8085 2030.911
4469.3215 2030.8617
4499.0307 2030.8124
4528.9374 2030.7631
4559.0429 2030.7138
4589.3486 2030.6644
4619.8556 2030.6152
4650.5655 2030.5659
4681.4795 2030.5166
4712.6481 2077.2449
4743.9748 2077.1945
4775.5097 2077.144
4807.2543 2077.0936
4839.2099 2077.0431
4871.3779 2076.9927
4903.7597 2076.9423
4936.3568 2076.8918
4969.1706 2076.8414
5002.2545 2124.6358
5035.5063 2124.5842
5068.9792 2124.5326
5102.6745 2124.4811
5136.5939 2124.4295
5170.7387 2124.3779
5205.1105 2124.3263
5239.7652 2173.2135
5274.5958 2173.1607
5309.6581 2173.108
5344.9534 2173.0552
5380.4832 2173.0024
5416.2493 2172.9497
5452.3098 2222.9558
5488.5533 2222.9018
5525.0377 2222.8479
5561.7647 2222.7939
5598.7357 2222.7399
5635.9526 2222.6859
5673.4168 2222.632
5711.1301 2222.5779
5749.0941 2222.524
5787.3706 2273.671
5825.8414 2273.6158
5864.5678 2273.5606
5903.6133 2325.882
5942.8567 2325.8256
5982.3611 2325.7692
6022.128 2325.7127
6062.1593 2325.6562
6102.4567 2325.5998
6143.0859 2379.1189
6183.9212 2379.0611
6225.028 2379.0033
6266.4081 2378.9456
6308.0632 2378.8878
6349.9952 2378.83
6392.2724 2433.5741
6434.7642 2433.515
6477.5385 2433.4559
6520.597 2433.3968
6563.9418 2433.3378
6607.5748 2433.2787
6651.4977 2433.2196
6695.7823 2489.2153
6740.2917 2489.1549
6785.0969 2489.0945
6830.1999 2489.034
6875.6027 2488.9736
6921.3074 2488.9131
6967.3159 2488.8527
7013.6301 2488.7923
7060.3258 2546.0669
7107.2583 2546.0051
7154.5029 2545.9433
7202.0615 2545.8815
7249.9362 2545.8195
7298.1292 2545.7578
7346.6425 2545.696
7395.4784 2545.6341
7444.6389 2545.5724
7494.1261 2545.5106
7543.9423 2545.4487
7594.0897 2545.387
7644.6499 2603.964
7695.4667 2603.9008
7746.6213 2603.8376
7798.1159 2603.7743
7849.9527 2603.7111
7902.1344 2603.6479
7954.6627 2603.5847
8007.5403 2603.5215
8060.7694 2603.4582
8114.3523 2603.395
8168.3763 2663.307
8222.6745 2663.2424
8277.3336 2663.1777
8332.3561 2663.113
8387.7443 2663.0484
8443.5007 2662.9837
8499.6278 2662.919
8556.2169 2724.2009
8613.0932 2724.1347
8670.3476 2724.0686
8727.9826 2724.0024
8786.0007 2723.9363
8844.4045 2723.87
8903.1965 2723.804
8962.4725 2786.487
9022.0493 2786.4193
9082.0222 2786.3517
9142.3938 2786.284
9203.1666 2786.2163
9264.3435 2786.1487
9325.9268 2786.081
9387.9198 2786.0134
9450.423 2850.128
9513.2435 2850.0588
9576.4815 2849.9896
9640.2401 2915.5765
9704.3224 2915.5057
9768.8306 2915.4349
9833.7675 2915.3641
9899.1362 2915.2933
9965.0431 2982.383
10031.2844 2982.3106
10097.966 2982.2382
10165.0909 2982.1658
10232.662 2982.0934
10300.6822 2982.021
10369.2625 3050.6463
10438.1908 3050.5722
10507.5773 3050.4981
10577.425 3050.4241
10647.737 3050.35
10718.5164 3050.2759
10789.8786 3120.472
10861.6028 3120.3963
10933.8039 3120.3205
11006.5994 3192.1285
11079.7643 3192.051
11153.4155 3191.9735
11227.5564 3191.896
11302.1901 3191.8185
11377.4382 3265.2719
11453.0682 3265.1926
11529.201 3265.1133
11605.8397 3265.034
11682.9881 3264.9548
11760.7715 3340.0913
11838.9497 3340.0102
11917.6475 3339.9291
11996.8685 3339.8479
12076.616 3339.7669
12157.0202 3416.625
12237.8324 3416.542
12319.1818 3416.4591
12401.0719 3416.3761
12483.5064 3416.2932
12566.6195 3494.9123
12650.1545 3494.8276
12734.2447 3494.7427
12818.8939 3494.6578
12904.1058 3494.573
12990.0192 3574.9937
13076.3686 3574.9069
13163.292 3574.8201
13250.7933 3574.7332
13338.8761 3574.6465
13427.5446 3574.5596
13516.943 3656.8211
13606.7951 3656.7323
13697.2444 3656.6435
13788.295 3656.5548
13879.9508 3656.466
13972.3613 3740.6122
14065.2407 3740.5215
14158.7376 3740.4307
14252.8559 3740.3397
14347.5998 3740.249
14443.1238 3826.3235
14539.1326 3826.2306
14635.7795 3826.1377
14733.0689 3826.0448
14831.005 3825.9519
14929.7475 3913.9986
15028.991 3913.9036
15128.8942 3913.8085
15229.4615 3913.7135
15330.6973 3913.6185
15432.7666 4003.6827
15535.3538 4003.5855
15638.6231 4003.4882
15742.5787 4003.391
15847.3902 4095.5211
15952.7337 4095.4217
16058.7774 4095.3223
16165.5259 4095.2227
16272.9841 4095.1234
16381.327 4189.3646
16490.2197 4189.2629
16599.8362 4189.1612
16710.1814 4189.0594
16821.4351 4285.4624
16933.2534 4285.3583
17045.8149 4285.2543
17159.1247 4285.1502
17273.1877 4285.0462
17388.1898 4383.6581
17503.7753 4383.5516
17620.1295 4383.4452
17737.2569 4383.3387
17855.163 4383.2323
17974.0397 4484.1037
18093.5198 4483.9949
18213.7941 4483.886
18334.8678 4483.7771
18456.9384 4586.9624
18579.6284 4586.851
18703.134 4586.7396
18827.4606 4586.6282
18952.8108 4692.1804
19078.7971 4692.0665
19078.9955 4800.1618
19205.8206 4800.0452
19333.6898 4910.5088
19462.208 4910.3895
19591.7842 5023.3925


==> HESS-halo_1103.3266.bbar.txt <==
#DataThief C:\Users\User\Desktop\HESS-halo_1103.3266.bbar.png fredag 31-jan-2014 9:11:26 em
283.1498 7657.9165
285.4861 7371.4854
287.8525 7371.4854
287.8417 7095.7677
287.831 6830.3627
285.4541 6574.8847
285.4434 6328.9624
285.4327 6092.2385
285.422 5864.3687
287.7771 5645.0221
287.7663 5433.8797
287.7555 5230.6348
287.7448 5034.9919
287.734 4846.6667
287.7231 4665.3854
290.0973 4490.8847
290.0864 4322.9109
290.0756 4161.2198
290.0647 4005.5765
290.0538 3855.7548
292.4471 3711.5369
292.4362 3572.7133
292.4252 3439.0821
292.4143 3310.4491
292.4033 3186.6274
294.8159 3067.4371
294.805 2952.7048
297.2374 2842.2641
299.69 2735.954
299.6787 2633.6204
302.1628 2633.6204
302.1515 2535.1143
304.656 2535.1143
304.6446 2440.2927
304.6332 2349.0178
302.1176 2261.1568
302.1062 2176.5821
302.0949 2095.1708
299.6002 2016.8045
302.0723 1941.3694
302.061 1868.7558
302.0497 1798.8582
302.0384 1731.575
304.5306 1666.8084
304.5192 1604.4643
307.0433 1604.4643
307.0318 1544.4521
307.0203 1486.6844
307.0088 1431.0776
306.9973 1377.5506
306.9858 1326.0257
306.9743 1276.428
309.5072 1228.6854
309.4956 1182.7285
309.4841 1138.4906
312.0377 1095.9073
312.026 1054.9167
314.6006 1015.4595
317.1964 977.4779
317.1844 940.9171
317.1726 905.7237
317.1608 871.8466
317.1489 839.2367
317.137 807.8465
317.1252 777.6303
317.1133 748.5445
317.1014 720.5464
319.7298 720.5464
322.3679 693.5956
322.3559 667.6529
322.3437 642.6804
322.3317 618.6421
322.3197 595.5029
322.3075 573.2291
322.2955 551.7885
324.9548 531.1498
327.6362 511.283
330.3395 492.1593
330.3272 473.751
330.3148 456.0311
333.0403 438.9741
333.0278 422.555
335.7757 406.7501
335.7631 391.5363
338.5335 376.8915
338.5209 362.7945
338.5082 349.2248
341.3013 336.1627
344.1174 323.5891
346.9567 311.4858
346.9438 299.8352
346.9308 288.6204
349.7934 277.825
352.6796 267.4335
355.5896 257.4306
358.5237 247.8018
361.4819 238.5332
364.4646 229.6113
367.4718 221.0231
367.4581 212.7561
367.4443 204.7983
370.4762 197.1381
373.533 189.7646
376.6292 189.7646
376.6151 182.6667
379.7368 182.6667
382.87 175.8344
386.0292 169.2576
389.2144 162.9268
392.4259 156.8328
395.6639 150.9668
398.9285 145.3201
402.2202 139.8847
405.539 134.6524
408.9005 134.6524
408.8852 129.616
412.2744 129.616
415.6761 124.768
419.1059 120.1013
422.5798 120.1013
422.5641 115.6091
426.0667 115.6091
429.5822 111.2849
433.143 111.2849
436.7332 111.2849
440.3368 107.1225
443.9867 107.1225
447.6669 107.1225
451.3607 103.1158
455.0849 99.2589
458.8399 95.5463
462.6259 91.9726
466.4431 88.5325
470.3094 88.5325
474.2078 88.5325
478.1205 85.2211
482.0836 85.2211
486.0614 82.0335
490.0903 82.0335
494.1341 78.9651
498.23 78.9651
502.3409 76.0117
506.5048 76.0117
510.6841 73.1686
514.9171 73.1686
519.1658 70.4318
523.4691 70.4318
527.7883 67.7974
532.1631 67.7974
536.5541 65.2616
540.9813 62.8206
545.4654 62.8206
549.9661 60.4708
554.5248 60.4708
559.1002 58.2091
563.7346 58.2091
568.4073 58.2091
573.0974 56.0319
577.8477 56.0319
582.6375 56.0319
587.4449 53.9361
592.3142 53.9361
597.2238 53.9361
602.1516 51.9186
607.1428 51.9186
612.1754 51.9186
617.2265 49.9768
622.3427 49.9768
627.5011 49.9768
632.7025 49.9768
637.9231 48.1075
643.2107 48.1075
648.5423 48.1075
653.918 48.1075
659.3136 46.3081
664.7786 46.3081
670.2889 46.3081
675.8448 46.3081
681.4213 44.576
687.0695 44.576
692.7646 44.576
698.5069 44.576
704.2704 42.9087
710.1081 42.9087
715.9941 42.9087
721.9289 42.9087
727.9129 42.9087
733.919 41.3038
740.0024 41.3038
746.1363 41.3038
752.3209 41.3038
758.5568 41.3038
764.8157 39.7589
771.1553 39.7589
777.5474 39.7589
783.9924 39.7589
790.4908 39.7589
797.0432 39.7589
803.6197 38.2718
810.2808 38.2718
816.9971 38.2718
823.7692 38.2718
830.5974 38.2718
837.4821 38.2718
844.4239 38.2718
851.3914 36.8403
858.4485 36.8403
865.5641 36.8403
872.7387 36.8403
879.9727 36.8403
887.2668 36.8403
894.5878 35.4624
902.003 35.4624
909.4796 35.4624
917.0182 35.4624
924.6193 35.4624
932.2833 35.4624
939.9758 34.136
947.7671 34.136
955.6232 34.136
963.5442 34.136
971.531 34.136
979.5838 34.136
987.6665 32.8592
995.8533 32.8592
1004.1078 32.8592
1012.4308 32.8592
1020.8228 32.8592
1029.2843 32.8592
1037.8159 32.8592
1046.3792 31.6301
1055.0525 31.6301
1063.7978 31.6301
1072.6155 31.6301
1081.5063 31.6301
1090.4708 31.6301
1099.5096 31.6301
1108.5819 30.447
1117.7708 30.447
1127.0359 30.447
1136.3779 30.447
1145.7972 30.447
1155.2946 30.447
1164.8708 30.447
1174.5263 30.447
1184.2618 30.447
1194.0781 30.447
1203.9757 30.447
1213.9553 30.447
1224.0177 30.447
1234.1635 30.447
1244.3934 30.447
1254.7081 30.447
1265.1082 30.447
1275.5946 30.447
1286.1679 30.447
1296.8288 30.447
1307.5782 30.447
1318.4166 30.447
1329.3448 30.447
1340.3636 30.447
1351.4738 30.447
1362.6761 30.447
1373.9712 30.447
1385.3599 30.447
1396.843 30.447
1408.4214 30.447
1420.0956 30.447
1431.8667 30.447
1443.7353 30.447
1455.7023 30.447
1467.7685 30.447
1479.9901 31.6301
1492.2577 31.6301
1504.6269 31.6301
1517.0986 31.6301
1529.6737 31.6301
1542.353 31.6301
1555.1375 31.6301
1568.0279 31.6301
1581.0251 31.6301
1594.1301 31.6301
1607.3437 31.6301
1620.6669 31.6301
1634.1004 31.6301
1647.6454 31.6301
1661.3026 31.6301
1675.073 31.6301
1688.9575 31.6301
1702.9571 31.6301
1717.0728 31.6301
1731.3054 31.6301
1745.6561 31.6301
1760.1257 31.6301
1774.7153 31.6301
1789.4257 31.6301
1804.2581 31.6301
1819.2135 31.6301
1834.2928 31.6301
1849.4971 31.6301
1864.8973 32.8592
1880.3552 32.8592
1895.9413 32.8592
1911.6566 32.8592
1927.5022 32.8592
1943.4791 32.8592
1959.5885 32.8592
1975.8313 32.8592
1992.2088 32.8592
2008.7221 32.8592
2025.448 34.136
2042.2368 34.136
2059.1647 34.136
2076.233 34.136
2093.4426 34.136
2110.7951 34.136
2128.2913 34.136
2145.9325 34.136
2163.72 34.136
2181.6549 34.136
2199.7384 34.136
2217.9719 34.136
2236.3565 34.136
2254.8935 34.136
2273.584 34.136
2292.4296 34.136
2311.4314 34.136
2330.5907 34.136
2349.9087 34.136
2369.3869 34.136
2389.0266 34.136
2408.829 34.136
2428.7955 34.136
2448.9277 34.136
2469.2267 34.136
2489.6939 34.136
2510.4247 35.4624
2531.2334 35.4624
2552.2146 35.4624
2573.3697 35.4624
2594.7002 35.4624
2616.2074 35.4624
2637.893 35.4624
2659.8578 36.8403
2681.9051 36.8403
2704.1352 36.8403
2726.5495 36.8403
2749.1497 36.8403
2771.9372 36.8403
2795.0182 38.2718
2818.1859 38.2718
2841.5455 38.2718
2865.0989 38.2718
2888.8475 38.2718
2912.902 39.7589
2937.0468 39.7589
2961.3917 39.7589
2985.9384 39.7589
3010.6886 39.7589
3035.644 39.7589
3060.8062 39.7589
3086.2925 41.3038
3111.8745 41.3038
3137.6686 41.3038
3163.6764 41.3038
3189.8999 41.3038
3216.3408 41.3038
3243.0007 41.3038
3269.8817 41.3038
3296.9855 41.3038
3324.3139 41.3038
3351.8689 41.3038
3379.6522 41.3038
3407.6659 41.3038
3436.0404 42.9087
3464.5215 42.9087
3493.2386 42.9087
3522.1938 42.9087
3551.3889 42.9087
3580.826 42.9087
3610.5072 42.9087
3640.5708 44.576
3670.7471 44.576
3701.1737 44.576
3731.8524 44.576
3762.7854 44.576
3794.1169 46.3081
3825.5659 46.3081
3857.2758 46.3081
3889.2484 46.3081
3921.6329 48.1075
3954.139 48.1075
3986.9144 48.1075
4019.9617 48.1075
4053.2829 48.1075
4086.8801 48.1075
4120.9102 49.9768
4155.0682 49.9768
4189.666 51.9186
4224.3938 51.9186
4259.4095 51.9186
4294.7154 51.9186
4330.3139 51.9186
4366.371 53.9361
4402.5635 53.9361
4439.056 53.9361
4475.851 53.9361
4512.9508 53.9361
4550.5287 56.0319
4588.2477 56.0319
4626.2793 56.0319
4664.6261 56.0319
4703.2909 56.0319
4742.2761 56.0319
4781.5844 56.0319
4821.399 58.2091
4861.3632 58.2091
4901.6587 58.2091
4942.2881 58.2091
4983.2543 58.2091
5024.5601 58.2091
5066.3979 60.4708
5108.3929 60.4708
5150.736 60.4708
5193.43 60.4708
5236.4779 60.4708
5280.0803 62.8206
5323.8464 62.8206
5367.9754 62.8206
5412.4701 62.8206
5457.3336 62.8206
5502.775 65.2616
5548.387 65.2616
5594.3772 65.2616
5640.7485 65.2616
5687.5042 65.2616
5734.862 67.7974
5782.3979 67.7974
5830.3277 67.7974
5878.6549 67.7974
5927.3826 67.7974
5976.5141 67.7974
6026.2786 70.4318
6076.2299 70.4318
6126.5953 70.4318
6177.378 70.4318
6228.8151 73.1686
6280.4452 73.1686
6332.5032 73.1686
6384.9929 73.1686
6438.1586 76.0117
6491.524 76.0117
6545.3317 76.0117
6599.5854 76.0117
6654.2888 76.0117
6709.6968 78.9651
6765.313 78.9651
6821.6455 82.0335
6878.1895 82.0335
6935.2023 82.0335
6992.6876 82.0335
7050.6494 82.0335
7109.0917 82.0335
7168.0183 82.0335
7227.704 85.2211
7287.6139 85.2211
7348.2953 88.5325
7409.2048 88.5325
7470.6191 88.5325
7532.5425 88.5325
7594.979 88.5325
7657.9332 88.5325
7721.6983 91.9726
7785.7027 91.9726
7850.2379 91.9726
7915.3078 91.9726
7981.2159 95.5463
8047.3716 95.5463
8114.0756 95.5463
8181.3325 95.5463
8249.4557 99.2589
8317.8348 99.2589
8386.7806 99.2589
8456.298 99.2589
8526.3915 99.2589
8597.3879 103.1158
8668.651 103.1158
8740.8319 107.1225
8813.284 107.1225
8886.3365 107.1225
8959.9947 107.1225
9034.6015 111.2849
9109.4886 111.2849
9184.9964 111.2849
9261.1301 111.2849
9337.8948 111.2849
9415.2959 111.2849
9493.6939 115.6091
9572.3862 115.6091
9651.7311 115.6091
9732.0977 120.1013
9812.7664 120.1013
9894.1036 120.1013
9976.4885 124.768


==> HESSII_my_guess.txt <==
167.1823 9520.0416
167.1823 9190.1279
167.1823 8871.6474
168.4754 8572.3957
168.4754 8275.3225
169.7784 7996.1856
169.7784 7719.0807
171.0916 7458.7065
171.0916 7200.2278
171.0916 6950.7065
172.4149 6716.2505
172.4149 6483.5013
173.7485 6264.8048
173.7485 6047.7002
173.7485 5838.1194
175.0924 5641.1924
175.0924 5445.6989
176.4466 5262.0087
176.4466 5079.6557
176.4466 4903.6221
177.8114 4738.2168
177.8114 4574.0156
179.1867 4419.7284
179.1867 4266.5643
179.1867 4118.7081
180.5726 3979.779
180.5726 3841.8612
181.9691 3712.2705
181.9691 3583.6231
183.3767 3462.7429
183.3767 3342.7429
183.3767 3226.9014
184.795 3118.054
184.795 3009.999
186.2243 2908.468
186.2243 2807.6761
186.2243 2710.3771
187.6646 2618.9527
187.6646 2528.1938
189.1162 2442.9146
189.1162 2358.2564
190.5789 2278.7095
190.5789 2199.7416
190.5789 2123.5104
192.053 2051.8818
192.053 1980.7745
193.5384 1913.9606
193.5384 1847.6329
195.0354 1785.31
195.0354 1723.4407
195.0354 1663.7155
196.5439 1607.5963
196.5439 1551.8857
198.0641 1499.5386
198.0641 1447.5727
199.596 1398.7443
199.596 1350.2713
201.1398 1304.725
201.1398 1259.5102
202.6955 1217.0253
202.6955 1174.8498
204.2633 1135.2206
204.2633 1095.88
205.8432 1058.9146
205.8432 1022.2183
207.4353 987.7376
207.4353 953.5079
209.0397 921.3449
209.0397 889.416
210.6564 859.4149
212.2859 830.4258
212.2859 801.6477
213.9278 774.6071
215.5825 748.4787
215.5825 722.5404
217.2499 698.1682
218.9302 674.6181
218.9302 651.2395
220.6236 629.2724
222.33 608.0463
222.33 586.9746
224.0496 567.1753
225.7826 548.0437
225.7826 529.0515
227.5289 511.2059
229.2887 493.9623
229.2887 476.8441
231.0622 460.7597
232.8493 445.2177
232.8493 429.7888
234.6503 415.2915
236.4653 401.2832
236.4653 387.3769
238.2942 374.3102
240.1373 361.6843
241.9947 349.4842
241.9947 337.3729
243.8664 325.9929
245.7526 314.9968
245.7526 304.0807
247.6534 293.8237
249.5689 283.9125
251.4992 274.3359
253.4444 265.0822
253.4444 255.8959
255.4047 247.2642
257.3801 238.9237
259.3709 230.8645
261.377 223.0772
263.3986 215.5525
265.4359 208.2816
267.4889 201.256
269.5579 194.4674
271.6428 187.9078
273.7438 181.5694
275.8611 175.4449
277.9948 169.5269
277.9948 163.652
280.145 163.8085
282.3118 163.9651
284.4953 164.1221
284.4953 158.4344
286.6958 158.5859
288.9132 153.2367
291.1479 148.0679
293.3998 143.0734
295.6691 138.2473
297.956 133.584
300.2605 133.7118
302.5829 129.2016
304.9232 124.8435
307.2817 120.6322
309.6583 116.5633
312.0535 116.6747
314.4671 112.7391
316.8993 108.9363
319.3504 105.2618
321.8205 105.3625
324.3096 101.8085
326.818 98.3743
329.3458 98.4684
331.8931 95.147
334.4602 91.9375
337.0471 92.0255
339.654 88.9214
342.2811 89.0064
344.9285 86.0041
347.5964 83.1031
350.2849 83.1826
352.9942 80.3767
355.7244 77.6655
358.4758 77.7398
361.2485 75.1176
364.0426 72.5838
366.8582 72.6532
369.6958 70.2025
372.5552 67.8345
375.4368 67.8994
378.3406 65.609
381.2669 63.396
384.2158 61.2575
387.1876 61.3161
390.1823 59.2479
393.2002 57.2494
396.2414 57.3041
399.3062 55.3712
402.3947 53.5034
405.507 53.5546
408.6434 51.7482
411.8041 50.0026
414.9893 48.316
418.199 48.3622
421.4336 46.7309
424.6932 45.1546
427.978 45.1978
431.2883 43.6732
434.624 42.2001
437.9857 42.2404
441.3734 40.8155
444.7872 39.4388
448.2274 39.4766
451.6943 38.145
455.1879 38.1815
458.7086 36.8936
462.2565 35.6491
465.8319 35.6832
469.4349 34.4796
473.0658 34.5125
476.7247 33.3484
480.412 33.3803
484.1278 32.2543
487.8723 32.2852
491.6458 31.1962
495.4485 31.226
499.2805 30.1727
503.1423 30.2016
507.0338 29.1828
510.9555 29.2107
510.9555 28.1985
514.9076 28.2254
518.8901 27.2734
522.9035 27.2993
526.948 27.3256
531.0237 27.3517
535.1309 26.4291
539.2699 26.4544
543.441 25.562
547.6442 25.5865
547.6442 24.6998
551.88 24.7234
556.1486 24.7471
560.4502 24.7707
564.785 23.9352
569.1534 23.9581
573.5554 23.9809
577.9917 23.1721
582.4623 23.1943
586.9674 23.2164
591.5072 23.2387
596.0823 22.4548
600.6928 22.4763
605.3389 22.4978
610.0209 22.5192
614.7391 21.7597
619.4939 21.7805
624.2854 21.8013
629.114 21.8222
633.98 21.8431
638.8835 21.1063
643.825 21.1265
648.8047 21.1467
653.8229 21.1669
658.88 21.1871
663.9761 21.2074
669.1117 20.4921
674.287 20.5117
679.5023 20.5312
684.758 20.5509
690.0543 20.5706
695.3916 20.5903
700.7701 20.6099
706.1903 19.9146
711.6524 19.9338
717.1567 19.9529
722.7036 19.972
728.2934 19.991
733.9264 20.0102
739.603 20.0293
745.3235 20.0485
751.0883 20.0677
756.8976 20.0869
762.7519 19.4093
768.6515 19.4279
774.5967 19.4464
780.5878 19.465
786.6254 19.4837
792.7096 19.5023
798.8408 19.521
805.0195 19.5396
811.246 19.5583
817.5206 19.577
823.8437 19.5958
830.2159 19.6145
836.6373 18.9529
843.1083 18.971
849.6294 18.9891
856.2009 19.0073
862.8232 19.0255
869.4968 19.0437
876.222 19.0619
882.9992 19.0802
889.8288 19.0984
896.7113 19.1167
903.6469 19.135
910.6362 19.1533
917.6796 19.1716
924.7774 19.1899
931.9303 19.2083
939.1383 19.2267
946.4022 19.245
953.7222 19.2635
961.0988 19.2819
968.5325 19.3003
976.0237 19.3188
983.5728 19.3373
991.1803 19.3558
998.8467 18.7029
1006.5723 18.7208
1014.3577 18.7387
1022.2034 18.7566
1030.1097 18.7745
1038.0771 18.7925
1046.1062 18.8105
1054.1974 18.8285
1062.3512 18.8465
1070.568 18.8645
1078.8484 18.8824
1087.1928 18.9005
1095.6018 18.9186
1104.0758 18.9367
1112.6153 18.9548
1121.2209 18.9729
1129.8931 18.9912
1138.6322 19.0093
1147.4392 19.0275
1156.3141 19.0457
1165.2577 19.0639
1174.2705 19.0822
1183.353 19.1004
1192.5057 19.1187
1201.7292 19.137
1211.0241 19.1553
1220.3908 19.1736
1229.83 19.192
1239.3422 19.2103
1248.928 19.2287
1258.5878 19.2471
1268.3226 19.2655
1278.1325 19.2839
1288.0183 19.3024
1297.9806 19.3208
1308.0199 19.3393
1318.1369 19.3578
1328.3321 19.3763
1338.6061 19.3949
1348.9597 19.4134
1359.3934 19.432
1369.9077 19.4506
1380.5032 19.4692
1391.1809 19.4878
1401.9411 20.2067
1412.7845 20.226
1423.7118 20.2454
1434.7236 20.2647
1445.8206 20.2841
1457.0034 20.3035
1468.2727 20.323
1479.6291 20.3424
1491.0734 20.3618
1502.6063 20.3813
1514.2283 20.4008
1525.9402 20.4203
1537.7427 20.4399
1549.6364 20.4594
1561.6221 20.479
1573.7006 20.4986
1585.8726 20.5182
1598.1386 20.5377
1610.4996 20.5575
1622.9561 20.5771
1635.509 21.3362
1648.1589 21.3566
1660.9066 21.3771
1673.753 21.3975
1686.6989 21.418
1699.7448 21.4385
1712.8916 21.459
1726.1401 21.4795
1739.491 21.5
1752.9452 21.5206
1766.5034 21.5412
1780.1667 21.5617
1793.9355 21.5824
1807.8108 21.6031
1821.7934 22.4
1835.8841 22.4214
1850.084 22.4429
1864.3936 22.4643
1878.8138 22.4858
1893.3457 22.5072
1907.9899 22.5289
1922.7473 22.5504
1937.6191 22.572
1952.6057 22.5936
1967.7083 22.6152
1982.9277 23.4494
1998.2648 23.4719
2013.7205 23.4943
2029.2957 23.5168
2044.9915 23.5393
2060.8086 23.5617
2076.7481 23.5844
2092.8108 23.6069
2108.9978 23.6295
2125.31 23.6521
2141.7484 24.5246
2158.3139 24.5481
2175.0075 24.5716
2191.8303 24.5951
2208.7831 24.6186
2225.8671 24.6421
2243.0833 24.6657
2260.4325 24.6893
2277.916 24.7128
2295.5347 25.6246
2313.2897 25.6491
2331.182 25.6736
2349.2127 25.6982
2367.3829 25.7227
2385.6936 25.7473
2404.1459 25.772
2422.7409 25.7966
2441.4798 26.7483
2460.3636 26.7739
2479.3934 26.7995
2498.5705 26.8251
2517.8958 26.8508
2537.3707 26.8763
2556.9962 26.9021
2576.7734 27.8946
2596.7037 27.9212
2616.7881 27.9479
2637.0278 27.9747
2657.4241 28.0014
2677.9781 28.0282
2698.6911 29.0622
2719.5643 29.09
2740.599 29.1178
2761.7964 29.1457
2783.1577 29.1735
2804.6842 29.2014
2826.3772 29.2294
2848.2381 30.3075
2870.268 30.3366
2892.4683 30.3656
2914.8403 30.3947
2937.3853 30.4238
2960.1047 30.4529
2982.9999 31.5763
3006.0721 31.6065
3029.3228 31.6367
3052.7532 31.667
3076.365 31.6973
3100.1594 31.7276
3124.1378 32.898
3148.3016 32.9295
3172.6524 32.9609
3197.1915 32.9925
3221.9203 33.024
3246.8406 33.0556
3271.9535 34.275
3297.2607 34.3078
3322.7635 34.3406
3348.4637 34.3735
3374.3627 34.4064
3400.4619 34.4393
3426.763 35.7097
3453.2676 35.7439
3479.9771 35.7781
3506.8932 35.8123
3534.0176 35.8466
3561.3517 37.1689
3588.8972 37.2045
3616.6558 37.2401
3644.6291 37.2757
3672.8187 37.3114
3701.2264 37.347
3729.8538 38.7248
3758.7026 38.7618
3787.7746 38.7989
3817.0714 38.8359
3846.5948 38.8731
3876.3465 40.3072
3906.3284 40.3457
3936.5422 40.3843
3966.9897 40.4229
3997.6726 40.4616
4028.5929 40.5003
4059.7524 41.9943
4091.1528 42.0345
4122.7961 42.0747
4154.6842 42.115
4186.8189 42.1553
4219.2021 43.7103
4251.8357 43.7522
4284.722 43.794
4317.8625 43.8359
4351.2593 43.8778
4384.9144 43.9198
4418.8298 45.54
4453.0076 45.5835
4487.4497 45.6271
4522.1582 45.6707
4557.1352 45.7145
4592.3826 47.4009
4627.9028 47.4462
4663.6976 47.4916
4699.7692 47.537
4736.12 47.5825
4772.7519 49.3378
4809.667 49.385
4846.8678 49.4322
4884.3562 49.4795
4922.1346 49.5268
4960.2052 51.3538
4998.5703 51.403
5037.2321 51.4522
5076.1929 51.5013
5115.4551 51.5506
5155.0209 53.4523
5194.8928 53.5034
5235.0731 53.5546
5275.5641 53.6059
5316.3684 53.6571
5357.4882 53.7085
5398.9261 55.6897
5440.6844 55.7429
5482.7658 55.7963
5525.1726 55.8497
5567.9075 55.9031
5610.9729 57.9654
5654.3713 58.0208
5698.1055 58.0763
5742.1779 58.1319
5786.5912 58.1875
5831.3479 60.334
5876.4509 60.3917
5921.9028 60.4495
5967.7062 60.5072
6013.8638 60.5652
6060.3785 62.7993
6107.2529 62.8595
6154.4899 62.9196
6202.0922 62.9798
6250.0627 63.04
6298.4043 65.3656
6347.1198 65.4281
6396.212 65.4907
6445.684 65.5533
6495.5386 65.616
6545.7788 68.0366
6596.4076 68.1016
6647.428 68.1668
6698.843 68.232
6750.6556 68.2973
6802.8691 70.8167
6855.4863 70.8845
6908.5106 70.9523
6961.9449 71.0201
7015.7926 71.0881
7070.0568 73.7105
7124.7406 73.781
7179.8474 73.8516
7235.3805 73.9222
7291.3431 73.9929
7347.7385 76.7225
7404.5701 76.7959
7461.8413 76.8693
7519.5554 76.9428
7577.7159 77.0165
7636.3263 79.8576
7695.39 79.934
7754.9106 80.0104
7814.8915 80.0869
7875.3363 80.1636
7936.2487 83.1208
7997.6322 83.2003
8059.4904 83.2798
8121.8271 83.3595
8184.646 83.4392
8247.9506 86.5173
8311.745 86.6
8376.0328 86.6829
8440.8178 86.7658
8506.104 86.8488
8571.895 90.0526
8638.195 90.1388
8705.0077 90.225
8772.3372 90.3113
8840.1875 90.3977
8908.5625 93.7324
8977.4665 93.8221
9046.9033 93.9118
9116.8772 94.0016
9187.3924 94.0916
9258.4529 97.5626
9330.0631 97.6559
9402.2271 97.7492
9474.9493 97.8428
9548.234 97.9364
9622.0855 101.5492
9696.5082 101.6463
9771.5065 105.3961


==> HESS_line_1301.1173.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\HESS_line_1301.1173.png onsdag 12-mar-2014 4:47:39 em
468.3117 0.0284
473.5039 0.0284
478.7537 0.0284
484.0617 0.0284
489.4285 0.0284
494.8349 0.0279
500.3011 0.0274
505.8276 0.027
511.4152 0.0265
517.0645 0.0261
522.7973 0.0261
522.7763 0.0257
528.5511 0.0252
534.4112 0.0252
540.3145 0.0248
540.2928 0.0244
546.2831 0.0244
552.3175 0.024
558.4411 0.024
564.6326 0.024
570.8928 0.024
577.2223 0.024
583.6221 0.024
590.0928 0.024
596.6352 0.024
603.2501 0.024
609.9385 0.024
616.7257 0.0244
623.5885 0.0248
630.5276 0.0253
637.5441 0.0257
644.6126 0.0257
651.7856 0.0261
659.0387 0.0266
659.0652 0.027
666.3991 0.0275
666.426 0.0279
673.8418 0.0284
673.8689 0.0289
673.8961 0.0294
681.3676 0.0294
681.395 0.0299
681.4224 0.0304
681.4499 0.0309
681.4773 0.0314
681.5047 0.032
681.5321 0.0325
681.5596 0.0331
681.587 0.0336
681.6143 0.0342
674.1673 0.0348
674.1944 0.0352
674.2216 0.0359
674.2487 0.0366
674.2758 0.0372
674.303 0.0378
666.9357 0.0384
666.9625 0.0391
666.9893 0.0398
659.702 0.0404
659.7286 0.0411
652.5205 0.0418
652.5468 0.0425
652.5731 0.0432
652.5993 0.044
652.6256 0.0447
652.6519 0.0455
652.6781 0.0462
652.7044 0.047
652.7306 0.0478
652.7569 0.0486
652.7832 0.0495
652.8094 0.0503
652.8357 0.0512
652.862 0.052
652.8883 0.0529
652.9144 0.0538
652.9407 0.0547
652.967 0.0556
652.9933 0.0566
653.0196 0.0575
653.0459 0.0585
653.0722 0.0594
653.0985 0.0605
653.1248 0.0615
653.1511 0.0626
653.1773 0.0636
653.2036 0.0647
653.2299 0.0658
653.2562 0.0669
653.2825 0.0681
653.3088 0.0692
653.3351 0.0704
653.3614 0.0716
653.3876 0.0728
653.4139 0.074
653.4402 0.0753
653.4665 0.0766
653.4928 0.0779
653.5191 0.0792
653.5453 0.0805
653.5716 0.0819
653.5979 0.0833
653.6242 0.0847
653.6505 0.0861
653.6768 0.0876
653.7032 0.0891
653.7295 0.0906
653.7559 0.0921
653.7822 0.0937
653.8085 0.0953
653.8348 0.0969
653.8611 0.0985
653.8874 0.1002
653.9137 0.1019
653.94 0.1036
653.9664 0.1054
653.9927 0.1072
654.019 0.109
654.0453 0.1108
661.3234 0.1127
661.35 0.1146
661.3766 0.1166
661.4032 0.1185
661.4299 0.1206
661.4565 0.1226
661.483 0.1247
661.5097 0.1268
661.5363 0.1289
661.5629 0.1311
661.5896 0.1333
668.9516 0.1356
668.9785 0.1379
669.0055 0.1402
669.0324 0.1426
669.0593 0.145
669.0862 0.1475
676.5316 0.15
676.5589 0.1526
676.5861 0.1551
676.6134 0.1578
676.6406 0.1604
676.6678 0.1632
684.1976 0.1659
684.2252 0.1687
684.2527 0.1716
684.2802 0.1745
691.8948 0.1775
691.9226 0.1804
699.6221 0.1836
699.6503 0.1867
707.4359 0.1898
707.4644 0.1931
715.3369 0.1963
715.3657 0.1997
723.3262 0.2031
731.3752 0.2065
739.5138 0.21
747.7128 0.21
756.0333 0.2136
764.4463 0.2172
772.9218 0.2172
781.5227 0.2209
790.2193 0.2247
799.0127 0.2285
807.8715 0.2285
816.8613 0.2324
825.9512 0.2363
835.1086 0.2363
844.3675 0.2364
853.7635 0.2404
863.2292 0.2404
872.8 0.2404
882.4768 0.2404
892.2609 0.2404
902.1898 0.2445
912.1925 0.2445
922.3432 0.2487
932.5693 0.2487
942.9088 0.2487
953.363 0.2487
963.9718 0.2529
974.6595 0.2529
985.4656 0.2529
996.3916 0.253
1007.4386 0.253
1018.6082 0.253
1029.9017 0.253
1041.3204 0.253
1052.8656 0.253
1064.5388 0.253
1076.3415 0.253
1088.275 0.253
1100.3409 0.253
1112.4957 0.2488
1124.83 0.2489
1137.3012 0.2489
1149.9106 0.2489
1162.613 0.2447
1175.4557 0.2407
1188.4403 0.2367
1201.5683 0.2327
1201.52 0.2288
1214.7925 0.2251
1228.2116 0.2213
1228.1621 0.2176
1228.1127 0.214
1241.679 0.2104
1241.629 0.2069
1241.5791 0.2035
1255.2941 0.2001
1255.2436 0.1968
1255.193 0.1935
1255.1425 0.1903
1255.092 0.1871
1255.0415 0.184
1268.9052 0.1809
1268.8542 0.1779
1282.8705 0.1749
1297.0416 0.172
1311.3693 0.1692
1325.8553 0.1663
1340.5011 0.1636
1355.309 0.1609
1370.3354 0.1609
1385.4727 0.1582
1400.7772 0.1556
1416.2509 0.153
1431.9529 0.153
1447.771 0.1505
1463.7637 0.1479
1479.9926 0.148
1496.3412 0.1455
1512.9313 0.1455
1529.7053 0.1455
1546.6654 0.1455
1563.8134 0.1455
1581.088 0.1431
1598.5533 0.1407
1616.2767 0.1407
1634.1308 0.1384
1652.1821 0.136
1670.4328 0.1338
1688.8851 0.1316
1707.5413 0.1294
1726.4035 0.1273
1745.4741 0.1251
1764.7553 0.1231
1784.3214 0.1231
1804.1044 0.1231
1824.1067 0.1231
1844.3307 0.1231
1864.704 0.121
1885.3782 0.121
1906.2816 0.1211
1927.4168 0.1211
1948.7863 0.1211
1970.3927 0.1211
1992.2386 0.1211
2014.3268 0.1211
2036.6599 0.1211
2059.2406 0.1211
2082.1554 0.1231
2105.2405 0.1231
2128.5815 0.1232
2152.1814 0.1232
2176.0428 0.1232
2200.2574 0.1253
2224.6519 0.1253
2249.3169 0.1253
2274.3468 0.1274
2299.5628 0.1274
2325.1519 0.1296
2350.9311 0.1296
2376.9961 0.1296
2403.4469 0.1318
2430.192 0.134
2457.1358 0.134
2484.4783 0.1363
2512.1251 0.1386
2539.9773 0.1386
2568.2417 0.141
2568.345 0.1434
2596.9251 0.1458
2625.8231 0.1482
2655.0428 0.1508
2655.1496 0.1534
2684.6956 0.156
2714.5704 0.1586
2714.6796 0.1613
2744.888 0.164
2775.4325 0.1668
2775.5443 0.1697
2775.656 0.1724
2806.43 0.1724
2806.5429 0.1755
2837.7736 0.1785
2869.3518 0.1815
2869.4672 0.1846
2901.3981 0.1877
2933.6843 0.1909
2966.3296 0.1941
2999.3385 0.1974
3032.7145 0.2008
3066.462 0.2042
3100.585 0.2077
3135.0877 0.2112
3169.8467 0.2112
3205.1202 0.2147
3240.7861 0.2184
3276.8489 0.2222
3313.3131 0.2259
3350.183 0.2298
3387.4631 0.2337
3425.0203 0.2337
3462.9939 0.2337
3463.1333 0.2377
3501.5293 0.2377
3540.4938 0.2417
3579.8917 0.2458
3619.728 0.25
3660.0076 0.2542
3700.7355 0.2586
3741.7659 0.2586
3783.4036 0.263
3783.5558 0.2674
3825.6585 0.272
3825.8124 0.2766
3825.9664 0.2812
3826.1204 0.286
3826.2743 0.2909
3826.4283 0.2958
3826.5823 0.3008
3869.1637 0.3059
3869.3194 0.3111
3869.4752 0.3164
3912.5339 0.3218
3912.6914 0.3272
3912.8488 0.3328
3956.3902 0.3384
3956.5493 0.3441
3956.7086 0.35
3956.8679 0.3559
4000.8991 0.362
4001.0601 0.3681
4001.2211 0.3743
4001.3822 0.3807
4045.9088 0.3871
4046.0716 0.3937
4046.2344 0.4003
4091.2601 0.4072
4091.4247 0.4141
4091.5894 0.4211
4091.754 0.4282
4137.2863 0.4355
4137.4527 0.4429
4137.6193 0.4504
4137.7858 0.458
4183.8302 0.4658
4183.9986 0.4737
4184.167 0.4818
4230.7275 0.4899
4230.8978 0.4982
4231.0681 0.5067
4231.2383 0.5152
4278.3227 0.524
4278.4949 0.5329
4278.6671 0.5419
4326.2792 0.5512
4326.4533 0.5605
4326.6274 0.5699
4326.8014 0.5796
4374.9493 0.5895
4375.1254 0.5995
4375.3014 0.6097
4423.9889 0.62
4424.167 0.6305
4424.345 0.6412
4473.5782 0.6521
4473.7583 0.6632
4473.9383 0.6743
4523.7234 0.6859
4523.9055 0.6975
4524.0875 0.7093
4574.4307 0.7214
4574.6147 0.7336
4625.5202 0.7461
4625.7063 0.7587
4625.8923 0.7715
4677.3685 0.7847
4677.5567 0.798
4729.4173 0.798
4782.0453 0.8115
4782.2378 0.8253
4835.4536 0.8394
4889.0648 0.8394
4889.2615 0.8536
4943.6683 0.8681
4998.6804 0.8829
5054.1014 0.8829
5110.3424 0.8979
5167.0014 0.898
5224.2885 0.898
5282.2107 0.898
5282.4233 0.9132
5340.9902 0.9133
5400.2064 0.9133
5460.0791 0.9134
5399.9889 0.8981
5340.5603 0.8831
5399.7717 0.8831
5459.6396 0.8832
5519.9491 0.8685
5580.9249 0.854
5642.5742 0.8399
5704.9043 0.8258
5767.9233 0.8122
5831.6381 0.7987
5896.057 0.7854
5961.1873 0.7723
6027.0372 0.7595
6093.6143 0.7469
6160.9271 0.7344
6229.234 0.7345
6298.0448 0.7223
6367.6157 0.7103
6438.2141 0.7103
6509.3334 0.6985
6509.0715 0.6867
6508.8094 0.6754
6580.9735 0.6754
6653.9375 0.6754
6727.7104 0.6755
6802.0276 0.6642
6877.1657 0.6532
6953.1338 0.6423
7030.224 0.6423
7107.8829 0.6317
7186.3996 0.6212
7265.7835 0.6109
7346.0446 0.6007
7427.1921 0.5907
7509.2361 0.5809
7592.4918 0.5809
7676.3618 0.5713
7761.1581 0.5617
7846.8912 0.5524
7933.5713 0.5432
8021.5316 0.5433
8021.2089 0.5342
8110.141 0.5342
8199.729 0.5253
8290.6404 0.5253
8382.2224 0.5166
8474.8159 0.5081
8568.7772 0.5081
8663.7803 0.5081
8759.8366 0.5081
8856.9579 0.5081
8955.156 0.5082
9054.4429 0.5082
9154.4621 0.4997
9255.9586 0.4998
9358.5806 0.4998
9462.721 0.5083
9567.6353 0.5083
9674.102 0.5169
9781.7534 0.5257
9890.6029 0.5346
10000.6636 0.5436
10111.5421 0.5438
10224.0614 0.553
10224.4727 0.5624
10338.2487 0.5718
10338.6648 0.5816
10339.0808 0.5915
10339.4969 0.6015
10454.5527 0.6117
10454.9735 0.6221
10455.3942 0.6326
10571.7398 0.6434
10572.1652 0.6543
10572.5906 0.6654
10573.0161 0.6766
10573.4416 0.6881
10573.8671 0.6998
10691.531 0.7117
10691.9612 0.7237
10692.3915 0.736
10811.3743 0.7485
10811.8094 0.7612
10932.1211 0.7741
10932.561 0.7873
10933.0009 0.8006
10933.4409 0.8142
11055.1061 0.8279
11055.551 0.842
11055.9959 0.8563
11056.4408 0.8708
11179.4747 0.8856
11179.9245 0.9005
11180.3745 0.9159
11304.7875 0.9315
11305.2424 0.9472
11431.0449 0.9633
11431.5049 0.9797
11431.9649 0.9963
11432.425 1.0132
11559.6427 1.0304
11560.1078 1.0478
11560.5731 1.0656
11689.2169 1.0836
11689.6873 1.1021
11690.1577 1.1208
11690.6282 1.1398
11820.7191 1.1591
11821.1949 1.1788
11821.6705 1.1988
11953.2198 1.2191
11953.7008 1.2398
11954.1818 1.2608
11954.6629 1.2822
12087.692 1.304
12088.1785 1.3261
12088.6649 1.3485
12223.1852 1.3714
12223.6771 1.3947
12224.169 1.4183
12360.1971 1.4424
12360.6945 1.4668
12361.192 1.4917
12498.7449 1.5171
12499.2478 1.5428
12499.7508 1.569
12638.8456 1.5956
12639.3542 1.6227
12639.8628 1.6502
12640.3715 1.6781
12781.0311 1.7067
12781.5453 1.7356
12923.7759 1.7651
12924.296 1.795
12924.8161 1.8254
13068.6409 1.8564
13069.1668 1.8879
13069.6926 1.9199
13215.1297 1.9525
13215.6615 1.9856
13362.7227 2.0194
13363.2605 2.0536
13363.7983 2.0884
13512.508 2.1239
13662.8725 2.16
13663.4223 2.1966
13815.4662 2.2339
13968.6399 2.234
13969.202 2.2719
14124.6484 2.3105
14281.2501 2.3106
14440.169 2.3498
14440.7501 2.3897
14600.8564 2.3898
14763.3317 2.4304
14927.0146 2.4304
15092.5121 2.4306
15260.4586 2.4719
15261.0727 2.5138
15430.274 2.5139
15430.8949 2.5565
15601.979 2.5566
15601.3512 2.514
15600.7234 2.4721
15600.0956 2.4309
15773.0556 2.431
15947.9333 2.4311
16124.7499 2.4312
16302.8708 2.3908
16482.9593 2.351
16665.0371 2.3119
16664.3665 2.2734
16848.4482 2.2356
17034.5634 2.1984
17222.7344 2.1619
17412.9841 2.126
17605.3354 2.0906
17604.6269 2.0558
17799.0952 2.0216
17995.7116 1.988
17994.9875 1.9548
17994.2633 1.9223
17993.5392 1.8902
18192.3035 1.8588
18393.2635 1.8279
18392.5234 1.7974
18595.6951 1.7675
18801.1111 1.7382
19008.7962 1.7093
19008.0313 1.6808
19218.0021 1.6528
19430.2924 1.6254
19644.9277 1.5983
19861.934 1.5718
20081.3374 1.5455
20303.9815 1.5457
20528.268 1.52
20755.032 1.4947
20984.301 1.4699
21216.1025 1.4454
21450.4647 1.4214
21688.2884 1.4215
21928.749 1.4215
21927.8665 1.3978
21686.543 1.3745
21447.8752 1.3515


==> MAGIC-Segue1_1312.1353.bbar.v2.txt <==
100.1698, 30469.8957
100.1698, 30020.5991
101.0675, 29577.9276
101.9731, 29141.7835
101.9731, 28712.0708
102.887, 28288.6943
102.887, 27871.5608
103.809, 27460.5782
103.809, 27055.6558
104.7393, 26656.7041
104.7393, 26263.6353
105.6779, 25876.3625
105.6779, 25494.8002
106.6249, 25118.8643
106.6249, 24748.4718
107.5804, 24383.541
107.5804, 24023.9912
108.5445, 23669.7433
109.5171, 23320.7189
109.5171, 22976.8412
109.5171, 22638.0341
110.4986, 22304.2229
111.4889, 21975.334
111.4889, 21651.2947
112.488, 21332.0336
112.488, 21017.4801
113.496, 20707.565
113.496, 20402.2197
114.5131, 20101.3769
114.5131, 19804.9702
115.5393, 19512.9342
115.5393, 19225.2045
116.5747, 18941.7175
116.5747, 18662.4107
117.6193, 18387.2224
117.6193, 18116.0919
118.6734, 17848.9595
119.7368, 17585.766
119.7368, 17326.4535
120.8098, 17070.9647
120.8098, 16819.2432
121.8925, 16571.2336
121.8925, 16326.8809
122.9848, 16086.1314
122.9848, 15848.9319
124.0869, 15615.2301
124.0869, 15384.9743
125.1989, 15158.1137
125.1989, 14934.5984
126.3209, 14714.3789
126.3209, 14497.4067
127.4529, 14283.6339
128.595, 14073.0133
128.595, 13865.4984
128.595, 13661.0434
129.7473, 13459.6032
130.9101, 13261.1334
130.9101, 13065.5901
132.0833, 12872.9303
132.0833, 12683.1114
133.2669, 12496.0914
133.2669, 12311.8292
134.4612, 12130.284
134.4612, 11951.4158
135.6661, 11775.1851
135.6661, 11601.553
136.8819, 11430.4813
136.8819, 11261.9321
138.1085, 11095.8681
138.1085, 10932.253
139.3462, 10771.0506
140.5949, 10612.2251
140.5949, 10455.7415
141.8548, 10301.5654
141.8548, 10149.6627
143.126, 10000.0
143.126, 9852.5441
144.4086, 9707.2625
144.4086, 9564.1232
145.7027, 9423.0945
145.7027, 9284.1454
147.0084, 9147.2452
147.0084, 9012.3637
148.3258, 8879.4711
148.3258, 8748.538
149.655, 8619.5356
150.9961, 8492.4355
150.9961, 8367.2095
152.3493, 8243.83
152.3493, 8122.2699
153.7145, 8002.5023
153.7145, 7884.5007
155.092, 7768.2389
155.092, 7653.6918
156.4819, 7540.8336
156.4819, 7429.6395
157.8841, 7320.0851
157.8841, 7212.1461
159.299, 7105.7987
160.7266, 7001.0195
160.7266, 6897.7854
162.1669, 6796.0735
163.62, 6695.8613
163.62, 6597.1269
165.0864, 6499.8484
166.5657, 6404.0043
166.5657, 6309.5734
168.0585, 6216.5351
169.5645, 6124.8686
169.5645, 6034.5537
171.084, 5945.5707
172.6172, 5857.8998
172.6172, 5771.5215
174.1641, 5686.4171
175.7248, 5602.5675
175.7248, 5519.9543
177.2995, 5438.5593
178.8883, 5358.3646
178.8883, 5279.3523
180.4915, 5201.5051
182.1089, 5124.8058
182.1089, 5049.2376
183.7409, 4974.7835
185.3874, 4901.4275
185.3874, 4829.153
187.0488, 4757.9443
188.725, 4687.7856
188.725, 4618.6614
190.4162, 4550.5566
192.1226, 4483.4559
192.1226, 4417.3447
193.8443, 4352.2083
195.5814, 4288.0325
195.5814, 4224.8029
197.3341, 4162.5057
199.1025, 4101.1271
199.1025, 4040.6535
200.8867, 3981.0717
202.6869, 3922.3685
204.5032, 3864.5308
206.3359, 3807.546
206.3359, 3751.4015
208.185, 3696.0849
210.0506, 3641.5838
211.9329, 3587.8866
213.8321, 3534.9811
215.7484, 3482.8557
215.7484, 3431.499
217.6818, 3380.8995
219.6324, 3331.0461
221.6007, 3281.9279
223.5865, 3233.5339
225.5901, 3185.8535
227.6118, 3138.8761
227.6118, 3092.5917
229.6515, 3046.9896
231.7095, 3002.0599
233.7859, 2957.7928
235.881, 2914.1784
237.9948, 2871.2071
237.9948, 2828.8694
240.1275, 2787.1561
242.2793, 2746.0578
244.4506, 2705.5655
246.6412, 2665.6703
246.6412, 2626.3635
248.8514, 2587.6362
251.0815, 2549.48
253.3315, 2511.8864
255.6017, 2474.8472
255.6017, 2438.3541
257.8923, 2402.3991
260.2033, 2366.9743
262.5351, 2332.0719
264.8878, 2297.6841
267.2615, 2263.8034
267.2615, 2230.4223
269.6566, 2197.5333
272.0731, 2165.1295
274.5112, 2133.2034
276.9712, 2101.748
279.4533, 2070.7565
279.4533, 2040.222
281.9575, 2010.1377
284.4843, 1980.4969
287.0336, 1951.2934
289.6059, 1922.5204
292.2011, 1894.1717
294.8195, 1866.2411
294.8195, 1838.7222
297.4616, 1811.6092
300.1273, 1784.8959
302.8169, 1758.5766
305.5305, 1732.6454
308.2685, 1707.0965
308.2685, 1681.9243
311.031, 1657.1234
313.8183, 1632.6881
316.6305, 1608.6131
319.4679, 1584.8932
322.3308, 1584.8932
322.3308, 1561.523
325.2193, 1561.523
325.2193, 1538.4974
325.2193, 1515.8114
328.1338, 1493.4598
331.0743, 1471.4379
334.0412, 1449.7407
337.0346, 1428.3634
340.0549, 1407.3013
340.0549, 1386.5497
343.1023, 1366.1043
346.177, 1345.9603
349.2792, 1326.1133
352.4092, 1306.559
355.5673, 1287.293
355.5673, 1268.3111
358.7536, 1249.6091
361.9686, 1231.1829
365.2123, 1213.0284
368.4851, 1195.1416
368.4851, 1177.5185
371.7872, 1160.1553
375.119, 1143.0481
378.4805, 1126.1932
381.8723, 1109.5868
381.8723, 1093.2253
385.2944, 1077.1051
388.7471, 1061.2225
392.2308, 1045.5742
395.7458, 1045.5742
399.2922, 1030.1565
402.8704, 1030.1565
406.4807, 1030.1565
410.1233, 1014.9663
413.7986, 1014.9663
417.5068, 1000.0
421.2482, 985.2544
425.0232, 985.2544
428.8319, 970.7263
432.6749, 970.7263
432.6749, 956.4123
436.5522, 956.4123
440.4643, 956.4123
444.4115, 942.3094
448.394, 942.3094
452.4123, 928.4144
456.4665, 914.7245
460.5571, 914.7245
464.6843, 901.2364
468.8485, 901.2364
468.8485, 887.9471
473.05, 887.9471
477.2892, 887.9471
481.5664, 874.8538
485.8819, 874.8538
490.236, 861.9536
494.6292, 861.9536
499.0618, 849.2436
503.5341, 836.721
508.0464, 836.721
508.0464, 824.383
512.5992, 824.383
517.1928, 824.383
521.8276, 824.383
526.5039, 812.227
531.2221, 812.227
535.9825, 812.227
540.7856, 800.2502
545.6319, 800.2502
550.5215, 788.4501
555.4549, 788.4501
560.4325, 776.8239
565.4548, 776.8239
570.5221, 776.8239
575.6347, 765.3692
580.7932, 765.3692
585.9979, 754.0834
591.2492, 754.0834
596.5476, 754.0834
601.8935, 742.964
607.2873, 742.964
612.7295, 732.0085
618.2204, 732.0085
623.7605, 732.0085
629.3502, 721.2146
634.9901, 721.2146
640.6804, 721.2146
646.4218, 710.5798
652.2146, 710.5798
658.0594, 710.5798
663.9565, 700.102
669.9064, 700.102
675.9097, 700.102
681.9668, 700.102
688.0782, 689.7785
694.2443, 689.7785
700.4657, 689.7785
706.7428, 679.6073
713.0762, 679.6073
719.4664, 679.6073
725.9138, 679.6073
732.419, 669.5861
738.9824, 669.5861
745.6047, 669.5861
752.2864, 659.7127
759.0279, 659.7127
765.8298, 659.7127
772.6926, 649.9848
779.6171, 649.9848
786.6035, 649.9848
793.6526, 649.9848
800.7648, 640.4003
807.9407, 640.4003
815.181, 640.4003
822.4862, 640.4003
829.8568, 630.9573
837.2934, 630.9573
844.7967, 630.9573
852.3673, 630.9573
860.0057, 630.9573
867.7125, 621.6535
875.4884, 621.6535
883.334, 621.6535
891.2499, 621.6535
899.2367, 612.4868
907.2951, 612.4868
915.4257, 612.4868
923.6292, 612.4868
931.9061, 612.4868
940.2572, 603.4554
948.6833, 603.4554
957.1848, 603.4554
965.7625, 603.4554
974.4171, 603.4554
983.1492, 594.5571
991.9595, 594.5571
1000.8489, 594.5571
1009.8178, 594.5571
1018.8672, 594.5571
1027.9976, 594.5571
1037.2099, 585.79
1046.5047, 585.79
1055.8829, 585.79
1065.345, 585.79
1074.892, 585.79
1084.5245, 585.79
1094.2433, 585.79
1104.0492, 577.1522
1113.943, 577.1522
1123.9255, 577.1522
1133.9973, 577.1522
1144.1596, 577.1522
1154.4128, 577.1522
1164.758, 577.1522
1175.1958, 577.1522
1185.7271, 568.6417
1196.3529, 568.6417
1207.0739, 568.6417
1217.8909, 568.6417
1228.8049, 568.6417
1239.8167, 568.6417
1250.9271, 568.6417
1262.1372, 560.2567
1273.4477, 560.2567
1284.8595, 560.2567
1296.3736, 560.2567
1307.9909, 560.2567
1319.7123, 560.2567
1331.5387, 560.2567
1343.4711, 560.2567
1355.5105, 560.2567
1367.6577, 560.2567
1379.9138, 560.2567
1392.2797, 560.2567
1404.7565, 551.9954
1417.345, 551.9954
1430.0464, 551.9954
1442.8616, 551.9954
1455.7915, 551.9954
1468.8375, 551.9954
1482.0003, 551.9954
1495.2811, 551.9954
1508.6808, 551.9954
1522.2006, 551.9954
1535.8417, 551.9954
1549.6049, 551.9954
1563.4915, 551.9954
1577.5026, 551.9954
1591.6392, 551.9954
1605.9024, 543.8559
1620.2934, 543.8559
1634.8136, 543.8559
1649.4638, 543.8559
1664.2452, 543.8559
1679.1591, 543.8559
1694.2067, 543.8559
1709.3891, 543.8559
1724.7076, 543.8559
1740.1634, 543.8559
1755.7576, 543.8559
1771.4916, 543.8559
1787.3666, 543.8559
1803.3839, 543.8559
1819.5447, 543.8559
1835.8502, 543.8559
1852.302, 543.8559
1868.9012, 543.8559
1885.6491, 543.8559
1902.5472, 543.8559
1919.5966, 543.8559
1936.7988, 543.8559
1954.1552, 543.8559
1971.6671, 543.8559
1989.336, 543.8559
2007.1631, 543.8559
2025.1501, 543.8559
2043.2982, 543.8559
2061.609, 543.8559
2080.0838, 543.8559
2098.7242, 543.8559
2117.5316, 543.8559
2136.5077, 543.8559
2155.6537, 543.8559
2174.9713, 543.8559
2194.4621, 551.9954
2214.1275, 551.9954
2233.9691, 551.9954
2253.9885, 551.9954
2274.1874, 551.9954
2294.5672, 551.9954
2315.1297, 551.9954
2335.8763, 551.9954
2356.8091, 551.9954
2377.9293, 551.9954
2399.2389, 551.9954
2420.7393, 551.9954
2442.4325, 551.9954
2464.32, 551.9954
2486.4037, 560.2567
2508.6853, 560.2567
2531.1666, 560.2567
2553.8493, 560.2567
2576.7353, 560.2567
2599.8264, 560.2567
2623.1244, 560.2567
2646.6312, 560.2567
2670.3487, 560.2567
2694.2787, 568.6417
2718.4231, 568.6417
2742.7839, 568.6417
2767.3631, 568.6417
2792.1623, 568.6417
2817.184, 568.6417
2842.4299, 568.6417
2867.902, 568.6417
2893.6023, 568.6417
2919.533, 577.1522
2945.696, 577.1522
2972.0935, 577.1522
2998.7275, 577.1522
3025.6002, 577.1522
3052.7138, 577.1522
3080.0703, 577.1522
3107.672, 577.1522
3135.521, 585.79
3163.6195, 585.79
3191.9699, 585.79
3220.5744, 585.79
3249.4351, 585.79
3278.5545, 585.79
3307.9348, 594.5571
3337.5785, 594.5571
3367.4878, 594.5571
3397.6651, 594.5571
3428.1129, 594.5571
3458.8335, 594.5571
3489.8294, 603.4554
3521.1031, 603.4554
3552.657, 603.4554
3584.4937, 603.4554
3616.6157, 603.4554
3649.0255, 603.4554
3681.7258, 603.4554
3714.7191, 603.4554
3748.0081, 612.4868
3781.5954, 612.4868
3815.4837, 612.4868
3849.6757, 621.6535
3884.1741, 621.6535
3918.9816, 621.6535
3954.1011, 621.6535
3989.5352, 621.6535
4025.287, 621.6535
4061.3591, 630.9573
4097.7544, 630.9573
4134.476, 630.9573
4171.5265, 630.9573
4208.9092, 640.4003
4246.6268, 640.4003
4284.6824, 640.4003
4323.079, 640.4003
4361.8197, 640.4003
4400.9077, 649.9848
4440.3458, 649.9848
4480.1374, 649.9848
4520.2856, 649.9848
4560.7936, 659.7127
4601.6646, 659.7127
4642.9018, 659.7127
4684.5086, 659.7127
4726.4882, 669.5861
4768.8441, 669.5861
4811.5795, 669.5861
4854.6978, 669.5861
4898.2026, 669.5861
4942.0972, 679.6073
4986.3852, 679.6073
5031.0701, 679.6073
5076.1554, 679.6073
5121.6447, 689.7785
5167.5417, 689.7785
5213.85, 689.7785
5260.5732, 689.7785
5307.7151, 700.102
5355.2796, 700.102
5403.2703, 700.102
5451.6909, 710.5798
5500.5455, 710.5798
5549.838, 710.5798
5599.5723, 710.5798
5649.7521, 710.5798
5700.3817, 721.2146
5751.4649, 721.2146
5803.006, 721.2146
5855.0089, 732.0085
5907.4778, 732.0085
5960.4169, 732.0085
6013.8305, 732.0085
6067.7226, 742.964
6122.0977, 742.964
6176.9602, 742.964
6232.3142, 754.0834
6288.1643, 754.0834
6344.5149, 754.0834
6401.3705, 754.0834
6458.7356, 765.3692
6516.6147, 765.3692
6575.0126, 765.3692
6633.9337, 776.8239
6693.3829, 776.8239
6753.3648, 776.8239
6813.8841, 788.4501
6874.946, 788.4501
6936.555, 788.4501
6998.716, 800.2502
7061.4341, 800.2502
7124.7143, 800.2502
7188.5615, 812.227
7252.9809, 812.227
7317.9776, 812.227
7383.5567, 812.227
7449.7235, 824.383
7516.4833, 824.383
7583.8413, 836.721
7651.803, 836.721
7720.3736, 836.721
7789.5588, 836.721
7859.3639, 849.2436
7929.7947, 849.2436
8000.8565, 849.2436
8072.5552, 861.9536
8144.8963, 861.9536
8217.8859, 874.8538
8291.5293, 874.8538
8365.8329, 874.8538
8440.8023, 887.9471
8516.4435, 887.9471
8592.7625, 901.2364
8669.7654, 901.2364
8747.4585, 901.2364
8825.8477, 914.7245
8904.9395, 914.7245
8984.7399, 914.7245
9065.2556, 928.4144
9146.4927, 928.4144
9228.4579, 942.3094
9311.1575, 942.3094
9394.5983, 956.4123
9478.7868, 956.4123
9563.7298, 956.4123
9649.4339, 970.7263
9735.9061, 985.2544
9823.1532, 1000.0


==> VERITAS-Segue1_1202.2144.bbarWWtautau.txt <==
97.5219 5.6076e5
97.5229 5.4621e5
98.1432 5.3203e5
98.7673 5.1823e5
98.7685 5.0478e5
98.7694 4.9168e5
98.7705 4.7892e5
98.7715 4.6649e5
99.3998 4.5438e5
99.4008 4.4259e5
100.0331 4.3111e5
100.6693 4.1992e5
100.6703 4.0902e5
101.3107 3.9841e5
101.3117 3.8807e5
101.3128 3.78e5
101.3138 3.6819e5
101.9572 3.6819e5
102.6046 3.6819e5
102.6057 3.5863e5
103.2583 3.4933e5
103.9151 3.4026e5
103.9162 3.3143e5
103.9173 3.2283e5
103.9183 3.1445e5
104.5793 3.0629e5
105.2445 2.9834e5
105.9139 2.906e5
105.915 2.8306e5
106.5887 2.7571e5
106.5897 2.6856e5
107.2678 2.6159e5
107.2689 2.548e5
107.9512 2.4819e5
107.9523 2.4175e5
108.6389 2.3547e5
109.3299 2.2936e5
109.3311 2.2341e5
110.0265 2.1761e5
110.0276 2.1197e5
110.7275 2.0646e5
111.4317 2.0111e5
111.4329 1.9589e5
112.1417 1.908e5
112.1428 1.8585e5
112.8561 1.8103e5
113.5739 1.7633e5
113.5751 1.7176e5
114.2974 1.673e5
114.2987 1.6296e5
115.0257 1.5873e5
115.0269 1.5461e5
115.7586 1.506e5
116.4949 1.4669e5
116.4961 1.4288e5
117.237 1.3917e5
117.9827 1.3556e5
117.984 1.3204e5
118.7344 1.2862e5
118.7356 1.2528e5
119.4909 1.2203e5
120.2509 1.1886e5
120.2521 1.1578e5
121.017 1.1277e5
121.7868 1.0985e5
121.788 1.07e5
122.5627 1.0422e5
123.3422 1.0151e5
123.3435 98879.4485
124.128 96313.416
124.1293 93813.9747
124.9189 91379.3968
125.7134 89007.999
125.7147 86698.1415
126.5143 84448.2275
127.319 82256.7012
128.1289 80122.0475
128.1302 78042.7905
128.9452 76017.4925
129.7652 74044.7532
129.7667 72123.2089
130.592 70251.5307
131.4227 68428.4245
131.4241 66652.6301
132.26 64922.9197
133.1013 63238.0971
133.9479 61596.9975
134.7999 59998.4863
134.8013 58441.4582
135.6587 56924.8368
136.5215 55447.5734
137.3899 54008.6467
138.2638 52607.0617
139.1432 51241.8494
140.0283 49912.066
140.9189 48616.7917
141.8152 47355.1315
142.7173 46126.2127
143.625 44929.1858
144.5386 43763.223
144.5401 42627.5182
144.5415 41521.2863
145.4609 40443.7623
146.3862 39394.2013
147.3173 38371.8776
148.2543 37376.0843
149.1973 36406.133
150.1463 35461.353
151.1013 34541.0911
152.0624 33644.7109
153.0296 32771.593
154.0029 31921.1334
154.9825 31092.7442
155.9683 30285.8526
156.9603 29499.9007
157.9586 28734.3452
158.9618 28734.3452
159.9712 28734.3452
160.987 28734.3452
160.9887 27988.6566
162.011 27988.6566
162.0127 27262.3197
163.0415 27262.3197
164.0785 26554.8319
165.1222 25865.7042
166.1707 25865.7042
167.2277 25194.4602
168.2913 24540.6356
169.3618 23903.7786
170.439 23283.4487
171.5231 22679.2171
172.6122 22679.2171
173.7103 22090.666
174.8152 21517.3884
175.9271 20958.988
177.0461 20415.0788
178.1703 20415.0788
179.3035 19885.2846
180.4441 19369.2391
181.5918 18866.5857
182.7469 18376.9766
183.9074 18376.9766
185.0771 17900.0734
186.2543 17435.5464
187.439 16983.0744
188.6293 16983.0744
189.8291 16542.3446
191.0365 16113.0522
192.2516 15694.9003
193.4724 15694.9003
194.7029 15287.6
195.9415 14890.8698
197.1878 14504.435
198.44 14504.435
199.7022 14128.0286
200.9724 13761.3904
202.2507 13404.2669
203.535 13404.2669
204.8296 13056.4111
206.1325 12717.5826
207.4436 12387.5471
208.7631 12066.0763
210.0887 12066.0763
211.425 11752.9481
212.7698 11447.9459
214.1232 11150.8589
215.4828 11150.8589
216.8535 10861.4816
218.2328 10579.6139
219.6209 10305.0611
221.0178 10037.6332
222.4213 10037.6332
223.8361 9777.1454
225.2598 9523.4175
226.6926 9276.2741
228.132 9276.2741
229.5832 9035.5444
231.0435 8801.0619
232.5106 8801.0619
233.9896 8572.6644
235.4779 8350.1942
236.9756 8133.4973
238.4805 8133.4973
239.9973 7922.4239
241.5239 7716.8281
243.0576 7716.8281
244.6036 7516.5676
246.1594 7321.5044
247.7226 7321.5044
249.2983 7131.503
250.884 6946.4325
252.4771 6946.4325
254.083 6766.1649
255.6965 6766.1649
257.3229 6590.5753
258.9596 6419.5425
260.604 6419.5425
262.2617 6252.9482
263.9271 6252.9482
265.6058 6090.6771
267.2925 6090.6771
268.9926 5932.6172
270.7008 5932.6172
272.4226 5778.6592
274.1553 5628.6965
275.8963 5628.6965
277.6512 5482.6255
279.4143 5482.6255
281.1915 5340.3452
282.9771 5340.3452
284.7771 5201.7572
286.5855 5201.7572
288.4083 5066.7658
290.2398 5066.7658
292.0859 4935.2776
293.9407 4935.2776
295.8103 4807.2016
297.6888 4807.2016
299.5822 4682.4493
301.4847 4682.4493
303.4022 4560.9344
305.3289 4560.9344
307.271 4442.5731
309.2222 4442.5731
311.1891 4327.2833
313.1652 4327.2833
315.1571 4214.9855
317.1584 4214.9855
319.1758 4105.6019
321.2026 4105.6019
323.2456 3999.0569
325.2983 3999.0569
327.3674 3895.2769
329.4462 3895.2769
331.5417 3794.1901
333.6471 3794.1901
335.7692 3695.7266
337.9015 3695.7266
340.0507 3599.8184
342.2101 3599.8184
344.3868 3506.399
346.5737 3506.399
348.7745 3506.399
350.9929 3415.404
353.2218 3415.404
355.4685 3326.7705
357.7258 3326.7705
360.0012 3240.437
362.2872 3240.437
364.5916 3156.3441
366.9068 3156.3441
369.2406 3074.4334
371.5853 3074.4334
373.9487 2994.6484
376.3235 2994.6484
378.717 2916.9339
381.1221 2916.9339
383.5423 2916.9339
385.9818 2841.2362
388.4329 2841.2362
390.9036 2767.5029
393.3899 2695.6831
395.8881 2695.6831
398.4061 2625.7271
400.9361 2625.7271
403.4863 2557.5866
406.0485 2557.5866
408.627 2557.5866
411.2219 2557.5866
413.8375 2491.2143
416.4654 2491.2143
416.4697 2426.5645
419.1144 2426.5645
421.7802 2363.5924
424.4586 2363.5924
427.154 2363.5924
429.8665 2363.5924
432.6007 2302.2546
435.3523 2242.5085
438.1169 2242.5085
440.9036 2184.3129
443.7034 2184.3129
446.521 2184.3129
449.3565 2184.3129
452.2147 2127.6275
455.0911 2072.4132
457.9809 2072.4132
460.8893 2072.4132
463.8208 2018.6317
466.7662 2018.6317
469.7351 1966.246
472.718 1966.246
475.7198 1966.246
478.7457 1915.2197
481.7858 1915.2197
484.8453 1915.2197
487.9292 1865.5175
491.0276 1865.5175
494.1458 1865.5175
497.2888 1817.1053
500.4466 1817.1053
503.6299 1769.9494
506.8279 1769.9494
510.0465 1769.9494
513.2907 1724.0172
516.5502 1724.0172
519.8304 1724.0172
523.1368 1679.277
526.4588 1679.277
529.8018 1679.277
533.1718 1635.6979
536.5575 1635.6979
539.9647 1635.6979
543.3993 1593.2497
546.85 1593.2497
550.3226 1593.2497
553.823 1551.9031
557.3399 1551.9031
560.8791 1551.9031
564.4408 1551.9031
568.031 1511.6295
571.6381 1511.6295
575.2681 1511.6295
578.9272 1472.401
582.6035 1472.401
586.3031 1472.401
590.0324 1434.1905
593.7792 1434.1905
597.5497 1434.1905
601.3444 1434.1905
605.1693 1396.9717
609.0122 1396.9717
612.8796 1396.9717
616.7779 1360.7187
620.6945 1360.7187
624.636 1360.7187
628.6026 1360.7187
632.6009 1325.4064
636.6181 1325.4064
640.6606 1325.4064
644.729 1325.4064
648.8298 1291.0107
652.9501 1291.0107
657.0965 1291.0107
661.2692 1291.0107
665.4753 1257.5076
669.7012 1257.5076
673.9539 1257.5076
678.2337 1257.5076
682.5476 1224.8738
686.8819 1224.8738
691.2438 1224.8738
695.6333 1224.8738
700.0507 1224.8738
704.5034 1193.087
708.9771 1193.087
713.4794 1193.087
718.0101 1193.087
722.5695 1193.087
727.1656 1162.125
731.7833 1162.125
736.4302 1162.125
741.1067 1162.125
745.8129 1162.125
750.5567 1131.9666
755.3229 1131.9666
760.1194 1131.9666
764.9463 1131.9666
769.8037 1131.9666
774.6922 1131.9666
779.6198 1102.5908
784.5705 1102.5908
789.5527 1102.5908
794.5665 1102.5908
799.6122 1102.5908
804.6899 1102.5908
809.8082 1073.9773
814.9506 1073.9773
820.1257 1073.9773
825.3336 1073.9773
830.5747 1073.9773
835.8491 1073.9773
841.1569 1073.9773
846.4984 1073.9773
851.8826 1046.1064
857.2923 1046.1064
862.7362 1046.1064
868.2147 1046.1064
873.7281 1046.1064
879.2765 1046.1064
884.8601 1046.1064
890.4883 1018.9588
896.1431 1018.9588
901.8338 1018.9588
907.5606 1018.9588
913.3237 1018.9588
919.1236 1018.9588
924.9602 1018.9588
930.8338 1018.9588
936.7546 992.5156
942.7032 992.5156
948.6895 992.5156
954.7139 992.5156
960.7765 992.5156
966.8777 992.5156
973.0175 992.5156
979.1964 992.5156
985.4247 966.7587
991.6823 966.7587
997.9797 966.7587
1004.3275 941.6703
1010.705 941.6703
1017.1233 941.6703
1017.1338 917.2328
1023.5928 917.2328
1030.0929 917.2328
1036.6341 917.2328
1043.217 917.2328
1049.8416 917.2328
1056.5084 917.2328
1063.2174 917.2328
1069.9691 917.2328
1076.7635 917.2328
1083.6124 893.4296
1090.4936 893.4296
1097.4184 893.4296
1104.3873 893.4296
1111.4003 893.4296
1118.458 893.4296
1125.5604 893.4296
1132.708 893.4296
1139.9009 893.4296
1147.1395 893.4296
1154.4241 893.4296
1161.7549 893.4296
1169.1323 893.4296
1176.5565 893.4296
1184.0279 893.4296
1191.5467 893.4296
1199.1133 893.4296
1206.7279 893.4296
1214.3909 893.4296
1222.1025 893.4296
1229.8631 893.4296
1237.673 893.4296
1245.5325 893.4296
1253.4419 893.4296
1261.4015 893.4296
1269.4116 893.4296
1277.4727 893.4296
1285.5849 893.4296
1293.7486 893.4296
1301.9642 893.4296
1310.2319 893.4296
1318.5522 893.4296
1326.9252 893.4296
1335.3515 893.4296
1343.8312 893.4296
1352.3648 893.4296
1360.9526 893.4296
1369.595 893.4296
1378.2922 893.4296
1387.0446 893.4296
1395.8526 893.4296
1404.7166 893.4296
1413.6368 893.4296
1422.6137 893.4296
1431.6476 893.4296
1440.7389 893.4296
1449.8878 893.4296
1459.0949 893.4296
1468.3605 893.4296
1477.6848 893.4296
1487.0685 893.4296
1496.5117 893.4296
1506.0148 893.4296
1515.5783 893.4296
1525.2026 893.4296
1534.8879 893.4296
1544.6348 893.4296
1554.4435 893.4296
1564.3146 893.4296
1574.2483 893.4296
1584.2451 893.4296
1594.3054 893.4296
1604.4295 893.4296
1614.6179 893.4296
1624.8711 893.4296
1635.1894 893.4296
1645.5732 893.4296
1656.0229 893.4296
1666.539 893.4296
1677.1219 893.4296
1687.7719 893.4296
1698.4896 893.4296
1709.2753 893.4296
1720.1297 893.4296
1731.0528 893.4296
1742.0454 893.4296
1753.1077 893.4296
1764.2403 893.4296
1775.4436 893.4296
1786.718 893.4296
1798.0641 893.4296
1809.4821 893.4296
1820.9727 893.4296
1832.5363 893.4296
1844.1733 893.4296
1855.8841 893.4296
1867.6694 893.4296
1879.5295 893.4296
1891.4649 893.4296
1903.4761 893.4296
1915.5635 893.4296
1927.7278 893.4296
1939.9691 893.4296
1952.2884 893.4296
1964.6859 893.4296
1977.162 893.4296
1989.7174 893.4296
2002.3525 893.4296
2015.0679 893.4296
2027.8639 893.4296
2040.7412 893.4296
2053.7004 893.4296
2066.7419 893.4296
2079.866 893.4296
2093.0737 893.4296
2106.3651 893.4296
2119.741 893.4296
2133.2018 893.4296
2146.748 893.4296
2160.3803 893.4296
2174.0992 893.4296
2187.9052 893.4296
2201.7988 893.4296
2215.7807 893.4296
2229.8514 893.4296
2244.0114 893.4296
2258.2612 893.4296
2272.6017 893.4296
2287.0332 893.4296
2301.5564 893.4296
2316.1717 893.4296
2330.8799 893.4296
2345.6814 893.4296
2360.577 893.4296
2375.5672 893.4296
2390.6524 893.4296
2405.8336 893.4296
2421.1112 893.4296
2436.4857 893.4296
2451.9579 893.4296
2467.5284 893.4296
2483.172 917.2328
2498.9407 917.2328
2514.8094 917.2328
2530.779 917.2328
2546.85 917.2328
2563.023 917.2328
2579.2987 917.2328
2595.6778 917.2328
2612.1609 917.2328
2628.7487 917.2328
2645.4144 941.6703
2662.2134 941.6703
2679.119 941.6703
2696.1319 941.6703
2713.2529 941.6703
2730.4826 941.6703
2747.7934 966.7587
2765.2424 966.7587
2782.8023 966.7587
2800.4737 966.7587
2818.2572 966.7587
2836.1538 966.7587
2854.1639 966.7587
2872.2885 966.7587
2890.5281 966.7587
2908.8835 966.7587
2927.3253 992.5156
2945.9144 992.5156
2964.6216 992.5156
2983.4475 992.5156
3002.393 992.5156
3021.4588 992.5156
3040.6457 992.5156
3059.9545 992.5156
3079.3858 992.5156
3098.9405 992.5156
3118.6195 992.5156
3138.4233 992.5156
3158.353 992.5156
3178.4092 992.5156
3198.5927 992.5156
3218.9043 992.5156
3239.3451 992.5156
3259.9157 992.5156
3280.6168 992.5156
3301.4153 1018.9588
3322.38 1018.9588
3343.4777 1018.9588
3364.7095 1018.9588
3386.0761 1018.9588
3407.5784 1018.9588
3429.2172 1018.9588
3450.9935 1018.9588
3472.908 1018.9588
3494.9256 1046.1064
3517.1191 1046.1064
3539.4535 1046.1064
3561.9298 1046.1064
3584.5487 1046.1064
3607.3114 1046.1064
3630.2185 1046.1064
3653.2711 1046.1064
3676.4702 1046.1064
3699.7783 1073.9773
3723.2727 1073.9773
3746.9162 1073.9773
3770.7099 1073.9773
3794.6547 1073.9773
3818.7515 1073.9773
3842.9617 1102.5908
3867.3653 1102.5908
3891.9239 1102.5908
3916.6383 1102.5908
3941.5099 1102.5908
3966.5393 1102.5908
3991.6864 1131.9666
4017.0344 1131.9666
4042.5434 1131.9666
4068.2144 1131.9666
4094.0484 1131.9666
4120.0464 1131.9666
4146.2096 1131.9666
4172.4958 1162.125
4198.992 1162.125
4225.6564 1162.125
4252.4902 1162.125
4279.4944 1162.125
4306.6701 1162.125
4333.9736 1193.087
4361.4952 1193.087
4389.1916 1193.087
4417.0639 1193.087
4445.1131 1193.087
4473.3405 1193.087
4501.7006 1224.8738
4530.2873 1224.8738
4559.0557 1224.8738
4588.0066 1224.8738
4617.1414 1224.8738
4646.4132 1257.5076
4675.9189 1257.5076
4705.6118 1257.5076
4735.4935 1257.5076
4765.5649 1257.5076
4795.8272 1257.5076
4826.2319 1291.0107
4856.8794 1291.0107
4887.7216 1291.0107
4918.7596 1291.0107
4949.9948 1291.0107
4981.4283 1291.0107
5013.0096 1325.4064
5044.8432 1325.4064
5076.879 1325.4064
5109.1183 1325.4064
5141.5622 1325.4064
5174.1588 1360.7187
5207.0157 1360.7187
5240.0814 1360.7187
5273.357 1360.7187
5306.8439 1360.7187
5340.5434 1360.7187
5374.4015 1396.9717
5408.53 1396.9717
5442.8753 1396.9717
5477.4386 1396.9717
5512.2215 1396.9717
5547.168 1434.1905
5582.3936 1434.1905
5617.843 1434.1905
5653.5175 1434.1905
5689.4184 1434.1905
5725.5474 1434.1905
5761.8463 1472.401
5798.4353 1472.401
5835.2565 1472.401
5872.3115 1472.401
5909.6019 1472.401
5947.1292 1472.401
5984.8329 1511.6295
6022.8378 1511.6295
6061.084 1511.6295
6099.5732 1511.6295
6138.3067 1511.6295
6177.2224 1551.9031
6216.4491 1551.9031
6255.9247 1551.9031
6295.6512 1551.9031
6335.6299 1551.9031
6375.8625 1551.9031
6416.2842 1593.2497
6457.029 1593.2497
6498.0324 1593.2497
6539.2963 1593.2497
6580.8221 1593.2497
6622.5433 1635.6979
6664.5977 1635.6979
6706.9194 1635.6979
6749.5097 1635.6979
6792.3705 1635.6979
6835.4329 1679.277
6878.8393 1679.277
6922.5213 1679.277
6966.4808 1679.277
7010.7193 1679.277
7055.166 1724.0172
7099.9678 1724.0172
7145.054 1724.0172
7190.4266 1724.0172
7236.0873 1724.0172
7281.9627 1769.9494
7328.2046 1769.9494
7374.7403 1769.9494
7421.5714 1769.9494
7468.6999 1769.9494
7516.0501 1817.1053
7563.7785 1817.1053
7611.8101 1817.1053
7660.1467 1817.1053
7708.7106 1865.5175
7757.6625 1865.5175
7806.9252 1865.5175
7856.5008 1865.5175
7906.3912 1865.5175
7956.5162 1915.2197
8007.0418 1915.2197
8057.8881 1915.2197
8109.0574 1915.2197
8160.5516 1915.2197
8212.2879 1966.246
8264.4377 1966.246
8316.9184 1966.246
8369.7327 1966.246
8422.8822 1966.246
8476.2817 2018.6317
8530.1078 2018.6317
8584.2758 2018.6317
8638.7877 2018.6317
8693.556 2072.4132
8748.7619 2072.4132
8804.3183 2072.4132
8860.2276 2072.4132
8916.4918 2072.4132
8973.0207 2127.6275
9030.0012 2127.6275
9087.3436 2127.6275
9145.0501 2127.6275
9203.1231 2127.6275
9261.5648 2127.6275
9320.3776 2127.6275
9379.4671 2184.3129
9439.0286 2184.3129
9498.8702 2242.5085
9559.1901 2242.5085
9619.8929 2242.5085
9680.9811 2242.5085
9742.4575 2242.5085
9804.3241 2242.5085
9866.4817 2302.2546
9929.1359 2302.2546
9992.1879 2302.2546
10055.6404 2302.2546
10119.3912 2363.5924
10183.6515 2363.5924
10248.3197 2363.5924
10313.3987 2363.5924
10378.8909 2363.5924
10444.799 2363.5924
10511.0171 2426.5645
10577.7642 2426.5645
10644.9352 2426.5645
10712.4221 2491.2143
10780.4482 2491.2143
10848.9062 2491.2143
10848.7942 2557.5866
10917.6863 2557.5866
10987.0158 2557.5866
11056.7856 2557.5866
11126.9985 2557.5866
11197.6572 2557.5866
11268.7647 2557.5866
11340.3235 2557.5866
11412.2192 2625.7271
11484.6891 2625.7271
11557.4999 2695.6831
11630.8923 2695.6831
11704.751 2695.6831
11779.0786 2695.6831
11853.878 2695.6831
11929.1527 2695.6831
12004.9053 2695.6831
12081.0141 2767.5029
12157.7311 2767.5029
12234.8088 2841.2362
12312.5024 2841.2362
12390.6893 2841.2362
12469.3727 2841.2362
12548.5558 2841.2362
12628.2417 2841.2362
12708.4337 2841.2362
12789.0028 2916.9339
12870.2156 2916.9339
12951.8103 2994.6484
13034.057 2994.6484
13116.826 2994.6484
13200.1205 2994.6484
13283.944 2994.6484
13368.2998 2994.6484
13453.1912 2994.6484
13538.4819 3074.4334
13624.4541 3074.4334
13710.8306 3156.3441
13797.8972 3156.3441
13885.5167 3156.3441
13973.6926 3156.3441
14062.4284 3156.3441
14151.7277 3156.3441
14241.5941 3156.3441
14331.8831 3240.437
14422.8936 3240.437
14514.332 3326.7705
14606.501 3326.7705
14699.2553 3326.7705
14792.5986 3326.7705
14886.5346 3326.7705
14981.0672 3326.7705
15076.2001 3326.7705
15171.7804 3415.404
15268.1243 3415.404
15364.9214 3506.399
15462.4918 3506.399
15560.6818 3506.399
15659.4953 3506.399
15758.9363 3506.399
15859.0088 3506.399
15959.7168 3506.399
16060.8984 3599.8184
16162.8883 3599.8184
16265.358 3695.7266
16368.6465 3695.7266
16472.5908 3695.7266
16577.1951 3695.7266
16682.4637 3695.7266
16788.4008 3695.7266
16895.0106 3695.7266
17002.1218 3794.1901
17110.0888 3794.1901
17218.5636 3895.2769
17327.905 3895.2769
17437.9407 3895.2769
17548.6753 3895.2769
17660.113 3895.2769
17772.2584 3895.2769
17885.1159 3895.2769
17998.5042 3999.0569
18112.7984 3999.0569
18227.6301 4105.6019
18343.3793 4105.6019
18459.8636 4105.6019
18577.0875 4105.6019
18695.0558 4105.6019
18813.7732 4105.6019
18933.0491 4214.9855
19053.2779 4214.9855
19174.0721 4327.2833
19295.6322 4442.5731
19418.1634 4442.5731
19541.2709 4560.9344
19665.362 4560.9344


==> VERITAS-Segue1_1202.2144.tautau.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\VERITAS-Segue1_1202.2144.bbarWWtautau.png torsdag 10-apr-2014 9:10:06 fm
100.2873 2666.1378
101.2009 2596.7098
102.1228 2529.0898
102.1219 2463.1918
102.1213 2399.0109
102.1205 2336.5022
103.0515 2336.539
103.9903 2275.694
103.9895 2216.3985
103.9887 2158.648
104.936 2102.4354
105.8927 2102.4686
105.892 2047.6865
106.8566 1994.3635
107.8308 1994.3949
108.8131 1942.4596
109.8043 1891.8767
110.8046 1842.611
110.8037 1794.5998
110.8029 1747.8397
111.8123 1702.3249
111.8115 1657.9691
112.83 1614.7945
113.8578 1572.7442
114.895 1531.7889
115.9425 1531.813
115.9417 1491.9001
116.9987 1491.9236
118.0645 1453.0729
119.1409 1453.0958
120.2262 1415.2563
121.3214 1378.4021
122.4275 1378.4238
122.4266 1342.5076
123.5428 1342.5287
123.5417 1307.5478
124.6673 1273.4984
124.6663 1240.3161
125.8029 1240.3357
126.9489 1208.0365
126.948 1176.5598
128.1044 1145.9215
129.2713 1116.081
130.4499 1116.0985
131.6393 1116.1161
132.8384 1087.0517
134.0495 1087.0689
135.2706 1058.7609
136.5029 1031.1901
137.7473 1031.2063
139.0022 1004.353
140.2685 978.199
141.5462 952.7261
142.8356 927.9165
144.1379 927.9311
145.4509 903.7671
146.7759 880.2325
148.1141 880.2463
149.4633 857.3241
150.8248 834.9989
152.1999 835.012
153.5864 813.2678
154.9855 792.0897
156.3985 792.1022
157.8232 771.4754
159.2609 751.3856
160.7128 751.3975
162.1769 731.8306
163.6542 712.7732
165.1463 712.7845
166.6507 694.2231
168.17 694.234
169.702 676.1557
171.2479 658.5482
172.8092 658.5586
174.3834 641.4093
175.9731 641.4194
177.5763 624.7164
179.1939 608.4484
180.8276 608.458
182.4748 592.6133
184.1385 592.6227
185.8159 577.1904
187.5086 562.16
189.2181 562.1688
190.9418 547.5295
192.6825 547.5382
192.6812 533.2716
194.4364 519.3848
196.2091 519.393
197.9965 505.8677
199.8001 492.6945
201.6202 479.8643
203.4584 479.8719
205.3133 479.8796
207.1852 479.8871
209.0725 467.3906
210.9786 467.3979
212.9005 455.2266
214.8416 455.2338
216.7987 443.3792
218.7752 443.3862
220.7682 431.8401
222.7809 431.8469
222.7793 420.5947
224.8103 420.6013
226.8582 409.6486
228.9247 398.9811
231.0119 398.9874
233.1163 388.5975
235.2417 388.6036
237.3864 388.6097
239.5506 388.6158
241.7328 378.496
243.9367 378.502
246.1588 368.6456
248.4031 368.6514
250.6659 359.0514
252.9512 359.0571
255.2555 349.7069
257.5827 349.7125
259.9291 340.6058
262.2989 340.6112
264.6883 331.7414
267.1015 331.7466
269.5347 323.1077
271.992 323.1128
274.4697 314.6987
276.9721 314.7037
279.4971 314.7086
282.0433 306.5135
284.6147 306.5183
287.2074 298.5364
289.8258 298.5411
292.4661 290.7669
295.1325 290.7713
297.821 283.1996
300.534 275.8249
303.274 275.8292
306.0389 275.8336
308.8291 275.8378
311.6447 275.8423
314.4836 268.6591
317.3508 268.6634
320.2441 268.6676
323.1613 261.6713
326.1076 261.6755
329.0807 261.6796
332.081 261.6837
335.1061 254.8693
338.1612 254.8733
341.2417 248.2362
344.3503 241.772
347.4897 241.7758
350.6578 241.7795
353.8547 241.7833
357.0808 241.7872
360.3336 235.4909
363.6188 235.4947
366.934 235.4984
370.2765 229.3658
373.6524 229.3695
377.059 229.3731
380.4966 229.3767
383.9627 223.4036
387.4633 223.4071
390.9959 223.4106
394.5606 223.4141
398.1578 223.4177
401.7848 217.5997
405.4479 217.6031
409.1444 217.6066
412.8745 217.6099
416.6387 217.6134
420.4372 217.6169
424.2671 211.95
428.1353 211.9533
432.0386 211.9567
435.9775 211.96
439.9523 211.9633
443.9633 211.9667
448.0076 206.4469
452.0921 206.4502
456.2139 206.4534
460.3732 206.4567
464.5704 206.4599
468.8058 206.4632
473.08 206.4665
477.3895 201.0899
481.7419 201.0931
486.134 201.0963
490.5661 201.0994
495.0386 201.1026
499.5518 201.1058
504.1063 201.1089
508.7022 201.1121
513.34 201.1153
518.0202 201.1185
522.7391 195.8812
527.5049 195.8843
532.3142 195.8874
537.1673 195.8904
542.0647 195.8936
547.0067 195.8965
551.9938 195.8997
557.0263 195.9028
562.1047 195.9059
567.2294 195.909
572.4009 195.9121
577.6195 195.9152
582.8856 195.9183
588.1998 195.9213
593.5624 195.9243
598.9739 195.9275
604.4303 190.8254
609.9409 190.8284
615.5018 190.8315
621.1133 190.8345
626.776 190.8375
632.4903 190.8405
638.2568 190.8435
644.0758 190.8465
649.9478 190.8495
655.8734 190.8525
661.853 190.8555
667.8871 190.8585
673.9763 190.8615
680.1209 190.8645
686.3216 190.8676
692.5788 190.8706
698.893 190.8736
705.2649 190.8766
711.6947 190.8796
718.1833 190.8826
724.7309 190.8856
731.3384 190.8885
738.006 190.8916
744.7344 190.8946
751.5242 190.8976
758.3758 190.9005
765.29 190.9037
772.2671 190.9066
779.3079 190.9097
786.4129 190.9127
793.5826 190.9157
800.8176 190.9186
808.1188 190.9217
815.4864 190.9247
822.9212 190.9277
830.4238 190.9306
837.9948 190.9338
845.6348 190.9367
853.3445 190.9398
861.1244 190.9428
868.9752 190.9458
876.8978 190.9487
884.8925 190.9518
892.9601 190.9548
901.1012 190.9578
909.3166 190.9607
917.6068 190.9638
925.9727 190.9668
934.4148 190.9699
942.9338 190.9729
951.5306 190.9759
960.2057 190.9788
968.9599 190.9819
977.7939 190.9849
986.7085 190.9879
995.7043 190.9909
1004.7822 190.9939
1013.9428 190.9969
1023.187 191.0
1032.5154 191.003
1041.9287 191.006
1051.4281 191.009
1061.014 191.012
1070.6873 191.015
1080.4487 191.018
1090.2992 191.021
1100.2477 196.1345
1110.2787 196.1376
1120.4011 196.1407
1130.6158 196.1438
1140.9237 196.1469
1151.334 201.3976
1161.8308 201.4008
1172.4232 201.404
1183.1122 201.4071
1193.8987 201.4102
1204.7835 201.4135
1215.7675 201.4167
1226.8517 201.4198
1238.0369 201.423
1249.3334 206.815
1260.7236 206.8182
1272.2176 206.8215
1283.8164 206.8247
1295.521 206.8279
1307.342 212.3646
1319.261 212.3679
1331.2888 212.3713
1343.4262 212.3747
1355.6742 212.378
1368.0339 212.3814
1380.5166 218.0667
1393.1028 218.0701
1405.8037 218.0735
1418.6205 218.077
1431.5541 218.0804
1444.6162 223.9183
1457.7869 223.9218
1471.0776 223.9253
1484.4894 223.9289
1498.0235 223.9324
1511.681 223.9359
1525.4744 229.9304
1539.3822 229.9341
1553.4167 229.9378
1567.5793 229.9414
1581.8709 229.9449
1596.3047 236.1005
1610.8582 236.1042
1625.5445 236.1078
1640.3646 236.1116
1655.3197 236.1154
1670.4114 236.1191
1685.6531 242.4398
1701.0213 242.4436
1716.5295 242.4475
1732.1791 242.4513
1747.9714 242.4551
1763.9207 248.9455
1780.0025 248.9494
1796.2309 248.9533
1812.6071 248.9572
1829.1327 248.9611
1845.8226 255.6257
1862.651 255.6297
1879.6329 255.6337
1896.7694 255.6377
1914.0624 255.6418
1931.5272 262.4851
1949.1371 262.4893
1966.9074 262.4934
1984.8397 262.4975
2002.9355 262.5017
2021.2114 269.5286
2039.6388 269.5329
2058.2342 269.5371
2076.9992 269.5413
2095.9352 269.5455
2115.0596 276.7612
2134.3426 276.7654
2153.8014 276.7699
2173.4377 276.7743
2193.253 276.7786
2213.2654 284.1878
2233.4437 284.1923
2253.8061 284.1967
2274.3541 284.2012
2295.0894 284.2057
2316.031 291.8136
2337.1463 291.8183
2358.4541 291.8229
2379.9562 291.8275
2401.6721 299.6395
2423.5682 299.6442
2445.6639 299.6489
2467.9611 299.6537
2490.4615 299.6583
2513.1858 307.68
2536.0986 307.6848
2559.2202 307.6897
2582.5527 307.6945
2606.1172 315.9313
2629.8772 315.9363
2653.8538 315.9413
2678.0491 315.9463
2702.4649 315.9513
2727.1236 324.409
2751.9868 324.4142
2777.0768 324.4193
2802.3954 324.4243
2827.9659 333.109
2853.7486 333.1142
2879.7662 333.1195
2906.0211 333.1247
2932.5372 342.0422
2959.2732 342.0476
2986.2529 342.053
3013.4786 342.0584
3040.9752 351.2151
3068.6998 351.2206
3096.6772 351.2261
3124.9096 351.2317
3153.4229 360.6339
3182.1728 360.6396
3211.1847 360.6453
3240.4611 360.6509
3270.0288 370.3053
3299.8417 370.3111
3329.9264 370.317
3360.2854 370.3228
3390.9464 380.2361
3421.8617 380.2421
3453.0589 380.2481
3484.5664 390.427
3516.3352 390.4332
3548.3937 390.4393
3580.7445 390.4455
3613.417 400.8974
3646.3606 400.9038
3679.6046 400.9101
3713.1516 400.9163
3747.0323 411.6486
3781.1941 411.6551
3815.6673 411.6616
3850.4834 422.6815
3885.5883 422.6882
3921.0133 422.6947
3956.7907 434.0101
3992.8648 434.0169
4029.2678 434.0237
4066.0027 434.0306
4103.1031 445.6493
4140.511 445.6562
4178.2602 445.6633
4216.3849 457.5934
4254.8256 457.6006
4293.617 457.6078
4332.762 457.615
4372.2964 469.8651
4412.1587 469.8725
4452.3844 469.8799
4493.0103 482.4582
4533.9731 482.4658
4575.3094 482.4734
4617.057 495.3889
4659.1507 495.3967
4701.6282 495.4045
4744.5284 508.6661
4787.7844 508.6741
4831.4346 508.6821
4875.5192 522.2992
4919.9694 522.3074
4964.8248 522.3157
5010.1265 536.2977
5055.8039 536.3061
5101.8977 536.3146
5148.4501 550.6713
5195.3886 550.68
5242.7551 550.6886
5290.5927 565.4302
5338.8271 565.4391
5387.5013 565.448
5436.6192 565.457
5486.2258 580.5937
5536.2438 580.603
5586.7178 580.612
5637.6939 596.1547
5689.0929 596.1641
5740.9605 596.1735
5793.3439 612.1326
5846.162 612.1423
5899.4615 612.1519
5953.2913 628.5388
6007.5676 628.5487
6062.3387 628.5586
6117.6545 645.3846
6173.4293 645.3948
6229.7126 645.405
6286.5556 662.682
6343.8704 662.6925
6401.7076 662.7029
6460.1201 680.443
6519.0171 680.4537
6578.4511 680.4644
6638.4763 698.68
6698.9994 698.6909
6760.0743 698.702
6821.7567 717.4057
6883.9508 717.417
6946.7635 736.6218
7010.0973 736.6334
7074.0085 736.645
7138.5554 756.3644
7203.6378 756.3764
7203.6913 776.6118
7269.3675 776.624
7335.697 797.4137
7402.5766 797.4262
7470.1216 818.7727
7538.2268 818.7856
7606.9529 818.7986
7676.3057 818.8115
7746.2907 818.8244
7816.9138 818.8373
7888.1807 818.8502
7960.1566 840.7702
8032.7295 840.7835
8106.0243 863.2906
8179.9878 886.4003
8254.5649 886.4143
8254.6263 910.1286
8329.8839 910.1429
8405.8276 910.1573
8482.4637 910.1716
8559.7984 910.186
8637.9024 934.551
8716.7191 959.5682
8796.1897 959.5833
8876.3847 959.5985
8957.3108 959.6136
9038.9748 959.6287
9121.3833 959.6438
9204.5431 959.659
9288.5301 985.3483
9373.2138 985.3639
9458.6696 985.3794
9544.9045 985.3949
9631.9255 985.4104
9719.8122 1011.7892
9808.4279 1011.8051
9897.9251 1038.8904
9988.1647 1038.9068
10079.2269 1038.9232
10171.1194 1038.9395
10263.8497 1038.9559
10357.4254 1038.9723
10451.8542 1038.9887
10547.2224 1066.8016
10643.3816 1066.8185
10740.4973 1095.3764
10838.4186 1095.3937
10838.4992 1124.6987
10937.314 1124.7166
11037.1117 1154.8244
11137.8199 1185.7382
11239.3638 1185.7569
11341.8332 1185.7755
11445.2368 1185.7943
11549.5834 1185.813
11654.9678 1217.5563
11761.3136 1250.1494
11868.5417 1250.1691
11976.7475 1250.1888
12085.9398 1250.2085
12196.1275 1250.2282
12307.4113 1283.6959
12419.6181 1283.7162
12532.8481 1283.7364
12647.2043 1318.1011
12762.5091 1318.1219
12878.8651 1318.1426
12996.2819 1318.1634
13114.7692 1318.1842
13234.3369 1318.205
13234.4352 1353.471
13234.5335 1389.6806
13355.1931 1389.7025
13477.0528 1426.9038
13599.9233 1426.9263
13724.0161 1465.124
13849.2411 1504.3443
13975.5049 1504.3681
14103.0247 1544.6389
14231.6021 1544.6632
14361.3519 1544.6876
14492.3924 1586.0377
14624.5198 1586.0627
14757.9615 1628.5205
14892.5101 1628.5462
15028.2854 1628.5718
15165.4113 1672.1675
15303.6745 1672.1939
15443.3132 1716.9573
15584.1102 1716.9843
15726.1908 1717.0114
15869.6846 1762.9745
16014.3689 1763.0023
16160.3721 1763.0301
16307.8279 1810.2251
16456.5066 1810.2537
16606.6643 1858.7128
16758.0676 1858.7421
16910.9769 1908.4993
17065.1546 1908.5293
17220.7379 1908.5594
17377.8688 1959.6502
17536.3032 1959.6811
17696.3135 2012.1404
17857.6511 2012.1721
18020.4596 2012.2038
18184.8877 2066.069
18350.6796 2066.1016
18518.1207 2121.4096
18686.9508 2121.443
18857.32 2121.4765
19029.384 2178.2669
19202.8752 2178.3012
19378.0922 2236.6127
19554.7627 2236.648
19733.0438 2236.6832
19913.0983 2296.5575
20094.6463 2296.5937
20278.0004 2358.072
20462.8753 2358.1091
20649.5891 2421.234
20837.8518 2421.2722
21027.8309 2421.3103
21219.6997 2486.127
21413.1601 2486.1662
21608.5449 2552.7191
21805.5504 2552.7593
22004.5154 2621.0948
22205.1311 2621.136
22407.5756 2621.1774
22612.034 2691.3444
22818.1883 2691.3869
23026.3933 2763.4333
23236.3254 2763.4769
23448.3457 2837.4531
23662.1247 2837.4979
23877.8527 2837.5426
24095.7266 2913.5015
24315.4078 2913.5474
24537.2742 2991.541
24760.9809 2991.5882
24986.913 3071.6707
25214.7191 3071.7191
25444.6021 3071.7675
25676.7719 3153.9966
25910.8675 3154.0463
26147.2917 3238.4778
26385.677 3238.5289
26626.2357 3238.5798
26869.1873 3325.2744
27114.1542 3325.3268
27361.5577 3414.3433
27611.0136 3414.3972
27862.9508 3505.7981
28116.9778 3505.8533
28373.5316 3599.7025
28632.2137 3599.7591
28893.2541 3599.8159
29156.8912 3696.1804
29422.7151 3696.2387
29691.1832 3795.1843
29961.8782 3795.2441
30235.0412 3795.3039
30510.9214 3896.9014
30789.09 3896.9628
31070.0257 4001.2817
31353.2916 4001.3448
31639.3753 4108.4579
31927.8321 4108.5226
32218.9186 4108.5874
32512.9008 4218.5713
32809.3215 4218.6378
33108.6907 4331.5676
33410.5433 4331.6359
33715.1479 4331.7042
34022.7824 4447.6606
34332.9687 4447.7308
34646.2405 4566.7933
34962.1109 4566.8653
35280.8611 4566.9373
35602.782 4689.1909
35927.3732 4689.2648
36255.1932 4814.793
36585.7324 4814.8689
36919.5596 4943.7593
37256.1559 4943.8373
37595.821 4943.9153
37938.8647 5076.2603
38284.754 5076.3403
38634.084 5212.2302
38986.3115 5212.3124
39342.043 5351.8422
39700.725 5351.9264
40062.6773 5352.0109
40428.23 5495.2803
40796.8149 5495.3669
41169.0662 5642.4739
41544.4053 5642.5628
41923.1663 5642.6518
42305.6951 5793.7014
42691.3969 5793.7927
43080.9353 5948.8883
43473.705 5948.9821
43870.3816 6108.232
44270.3487 6108.3283
44673.9623 6108.4245
45081.5907 6271.9426
45492.6002 6272.0415
45907.6984 6439.9395
46326.2397 6440.041
46748.9444 6612.4362
47175.1553 6612.5404
47605.6059 6789.5533
48039.6271 6789.6602
48477.6052 6789.7673
48919.9401 6971.5245
49365.944 6971.6343
49816.3845 7158.2599
50270.5614 7158.3728
50729.2561 7349.9971
51191.7556 7350.113
51658.8558 7546.8702
52129.8305 7546.9891
52605.0991 7547.1081
53085.0953 7749.1387
53569.0731 7749.2608
54057.8651 7956.7029
54550.7116 7956.8283
55048.4606 8169.8268
55550.3384 8169.9556
56057.2085 8388.6593
56568.2831 8388.7915
57084.4415 8613.3534
57604.8813 8613.4891
58130.4982 8844.0659
58660.475 8844.2053
59195.2836 8844.3447
59735.412 9081.1014
60280.0209 9081.2445
60830.047 9324.3428
61384.6357 9324.4898
61944.7409 9574.0996
62509.4923 9574.2505
63079.8613 9830.5462
63654.9615 9830.7012
64235.7824 10093.8618
64821.4212 10094.021
65412.8855 10364.2305
66009.2559 10364.3939
66611.5586 10641.8412
67218.8574 10642.0089
67832.1971 10926.8877
68450.6245 10927.0599
69075.2035 11219.5694
69704.9634 11219.7462
70340.9876 11520.0906
70982.2877 11520.2722
71629.9668 11828.6615
72283.0186 11828.8479
72942.5663 12145.4976
73607.585 12145.689
74279.2187 12470.8202
74956.4238 12471.0168
75639.8029 12471.2134
76329.9797 12805.0587
77025.8815 12805.2605
77728.7056 13148.048
78437.3596 13148.2551
79153.0627 13500.2244
79874.7026 13500.4372
80603.5209 13861.834
81338.3846 13862.0526
82080.5582 14233.1296
82828.8881 14233.3538
83584.6619 14614.3704
84346.7048 14614.6008
85116.3279 15005.823
85892.335 15006.0594
86676.0612 15407.7608
87466.2884 15408.0037
88264.3761 15820.4647
89069.0841 15820.714
89881.7966 16244.223
90701.2506 16244.479
91528.8558 16679.3319
92363.3261 16679.5948
93206.097 17126.0954
94055.8586 17126.3653
94914.0731 17584.8256
95779.4064 17585.1028
96653.3474 18055.8432
97534.5377 18056.1278
98424.4934 18539.4772
99321.8313 18539.7694
1.0023e5 19036.0655
1.0114e5 19036.3655
1.0206e5 19545.955
1.03e5 19546.2631
1.0394e5 20069.5024
1.0488e5 20069.8188
1.0584e5 20607.0732
1.068e5 20607.398
1.0778e5 21159.043
1.0876e5 21159.3765
1.0975e5 21725.7976
1.1075e5 21726.14
1.1177e5 22307.733
1.1278e5 22308.0846
1.1381e5 22905.2557
1.1485e5 22905.6168
1.159e5 23518.7833
1.1696e5 23519.1541
1.1802e5 24148.7447
1.191e5 24149.1254
1.2018e5 24149.506
1.2128e5 24795.9707
1.2239e5 24796.3615
1.235e5 25460.142
1.2463e5 25460.5433
1.2577e5 26142.1035
1.2691e5 26142.5154
1.2807e5 26842.3316
1.2924e5 26842.7547
1.3042e5 27561.3157
1.3161e5 27561.7501
1.3281e5 28299.558
1.3402e5 28300.0041
1.3524e5 29057.5746
1.3648e5 29058.0326
1.3772e5 29835.8949
1.3898e5 29836.3652
1.4024e5 30635.0629
1.4152e5 30635.5457
1.4281e5 31455.637
1.4412e5 31456.1328
1.4543e5 32298.1905
1.4676e5 32298.6996
1.4809e5 32299.2086
1.4945e5 33163.835
1.5081e5 33164.3577
1.5218e5 34052.1434
1.5357e5 34052.6801
1.5497e5 34964.2455
1.5639e5 34964.7966
1.5781e5 35900.7787
1.5925e5 35901.3446
1.6071e5 36862.3974
1.6217e5 36862.9784
1.6365e5 37849.7734
1.6514e5 37850.37
1.6665e5 38863.5969
1.6817e5 39903.947
1.697e5 39904.576
1.7125e5 40972.7924
1.7281e5 40973.4382
1.7439e5 42070.2671
1.7598e5 42070.9303
1.7758e5 43197.1385
1.792e5 43197.8193
1.8084e5 44354.1934
1.8249e5 45541.5228
1.8415e5 45542.2407
1.8583e5 46761.3732
1.8753e5 46762.1103
1.8753e5 48013.1411
1.8924e5 48013.8979
1.9097e5 49299.1949
1.9271e5 49299.972
1.9446e5 50619.6962


==> VERITAS-Segue_2018.txt <==
104.8487 1224.1297
105.3681 1224.1297
105.89 1224.1297
106.4162 1181.4602
106.4178 1140.2781
106.9449 1140.2781
106.9465 1100.5314
107.4779 1062.1703
108.0119 1025.1461
108.5486 989.4128
108.5503 954.9247
109.088 954.9247
109.63 921.639
109.6317 889.5135
110.1764 858.5078
110.7238 828.5828
111.274 799.7008
111.8269 771.8256
112.3825 744.9222
112.9409 718.9565
113.5021 693.8959
114.066 669.7088
114.6328 646.3647
115.2024 623.8344
115.7748 602.0894
116.3482 602.0894
116.35 581.1024
116.9281 560.847
117.5072 560.847
118.0912 541.2974
118.6779 522.4296
119.2676 504.2192
119.8601 486.6437
120.4539 486.6437
120.4558 469.6808
121.0524 469.6808
121.6539 453.3091
122.2584 437.5081
122.8639 437.5081
122.8658 422.2579
123.4744 422.2579
124.0879 407.5393
124.7026 407.5393
125.3222 393.3336
125.9449 379.6233
126.5687 379.6233
127.1976 366.3908
127.8277 366.3908
128.4628 353.6195
129.1011 341.2934
129.7406 341.2934
130.3852 329.3969
131.0311 329.3969
131.6821 317.9152
132.3344 317.9152
132.992 306.8336
133.6507 306.8336
134.3148 296.1383
134.9801 296.1383
135.6508 285.8157
136.3227 285.8157
136.998 285.8157
137.6787 275.8532
138.3606 275.8532
139.0481 266.2378
139.7368 266.2378
140.4312 256.9575
141.1268 256.9575
141.8258 256.9575
142.5305 248.0008
143.2366 248.0008
143.9461 248.0008
144.6613 239.3562
145.3779 239.3562
146.098 239.3562
146.8239 231.013
147.5512 231.013
148.282 231.013
149.0188 222.9606
149.757 222.9606
150.4988 222.9606
151.2466 215.1888
151.9957 215.1888
152.7486 215.1888
153.5053 215.1888
154.268 207.688
155.0321 207.688
155.8001 207.688
156.5742 200.4485
157.3498 200.4485
158.1292 200.4485
158.9149 193.4616
159.702 193.4616
160.4931 193.4616
161.2881 193.4616
162.0895 186.7181
162.8923 186.7181
163.6993 186.7181
164.5101 186.7181
165.3275 180.2097
166.1465 180.2097
166.9694 180.2097
167.7991 173.9281
168.6301 173.9281
169.4655 173.9281
170.305 173.9281
171.1486 173.9281
171.9989 167.8655
172.8509 167.8655
173.7071 167.8655
174.5702 162.0142
175.4349 162.0142
176.3039 162.0142
176.3066 156.3669
177.1799 156.3669
178.0576 156.3669
178.9396 156.3669
179.8258 156.3669
180.7194 150.9163
181.6146 150.9163
182.5142 150.9163
183.4183 150.9163
184.3268 150.9163
185.2399 150.9163
186.1574 150.9163
187.0824 145.6559
188.0091 145.6559
188.9404 145.6559
189.8792 140.5788
190.8197 140.5788
191.7649 140.5788
191.7678 135.6787
192.7177 135.6787
193.6723 135.6787
194.6317 135.6787
195.5958 135.6787
196.5676 130.9493
197.5413 130.9493
198.5198 130.9493
199.503 130.9493
200.4944 126.3848
201.4875 126.3848
202.4856 126.3848
203.4886 126.3848
204.4965 126.3848
205.5126 121.9794
206.5306 121.9794
207.5535 121.9794
208.5817 121.9794
209.6181 117.7276
210.6564 117.7276
211.6999 117.7276
212.7485 117.7276
213.8056 113.624
214.8647 113.624
215.929 113.624
216.9986 113.624
218.0735 113.624
219.157 109.6634
220.2426 109.6634
221.3335 109.6634
222.4299 109.6634
223.5351 105.8408
224.6423 105.8408
225.7551 105.8408
226.8733 105.8408
228.0006 102.1516
229.13 102.1516
230.2649 102.1516
231.4055 102.1516
232.5518 102.1516
233.7072 98.5909
234.8649 98.5909
236.0283 98.5909
237.1974 98.5909
238.376 95.1543
239.5567 95.1543
240.7433 95.1543
241.9359 95.1543
243.138 91.8375
244.3423 91.8375
245.5527 91.8375
246.769 91.8375
247.9912 91.8375
249.2197 91.8375
250.4542 91.8375
251.6985 88.6362
252.9454 88.6362
254.2022 85.5467
255.4614 85.5467
256.7268 85.5467
257.9984 85.5467
259.2804 82.5648
260.5647 82.5648
261.8554 82.5648
263.1524 82.5648
264.46 79.6869
265.7699 79.6869
267.0864 79.6869
268.4094 79.6869
269.7389 79.6869
271.0792 76.9092
272.4219 76.9092
273.7713 76.9092
275.1274 76.9092
276.4945 74.2284
277.8641 74.2284
279.2404 74.2284
280.6236 74.2284
282.018 71.641
283.4149 71.641
284.8188 71.641
286.2296 71.641
287.6474 71.641
289.0766 69.1438
290.5085 69.1438
291.9475 69.1438
293.3937 69.1438
294.8515 66.7337
296.312 66.7337
297.7797 66.7337
299.2548 66.7337
300.737 66.7337
302.2314 64.4076
303.7284 64.4076
305.2328 64.4076
306.7449 64.4076
308.269 62.1625
309.796 62.1625
311.3305 62.1625
312.8726 62.1625
314.4224 62.1625
315.9847 59.9957
317.5499 59.9957
319.1228 59.9957
320.7036 59.9957
322.2971 57.9043
323.8935 57.9043
325.4979 57.9043
327.1102 57.9043
328.7305 57.9043
330.3639 55.886
332.0003 55.886
333.6448 55.886
335.2974 55.886
336.9635 53.938
338.6326 53.938
340.31 53.938
341.9957 53.938
343.6897 53.938
345.3974 52.0579
347.1083 52.0579
348.8277 52.0579
350.5556 52.0579
352.292 52.0579
354.0424 50.2433
355.7962 50.2433
357.5586 50.2433
359.3296 50.2433
361.1151 48.492
362.9038 48.492
364.7014 48.492
366.508 48.492
368.3234 48.492
370.1535 46.8016
371.987 46.8016
373.8296 46.8016
375.6813 46.8016
377.5422 46.8016
379.4181 45.1703
381.2974 45.1703
383.1863 45.1703
385.0843 45.1703
386.9918 45.1703
388.9146 43.5958
390.8411 43.5958
392.7771 43.5958
394.7227 43.5958
396.6839 42.0762
398.6489 42.0762
400.6235 42.0762
402.608 42.0762
404.6023 42.0762
406.6126 40.6096
408.6267 40.6096
410.6508 40.6096
412.6848 40.6096
414.729 40.6096
416.7898 39.1941
418.8542 39.1941
420.9291 39.1941
423.0141 39.1941
425.1095 39.1941
427.2217 37.8279
429.3378 37.8279
431.4646 37.8279
433.6018 37.8279
435.7496 37.8279
437.9146 36.5093
440.0839 36.5093
442.2638 36.5093
444.4545 36.5093
446.656 36.5093
448.8753 35.2367
451.0988 35.2367
453.3333 35.2367
455.5788 35.2367
457.8355 35.2367
460.1033 35.2367
462.3894 34.0085
464.6798 34.0085
466.9816 34.0085
469.2947 34.0085
471.6193 34.0085
473.9627 32.823
476.3104 32.823
478.6697 32.823
481.0408 32.823
483.4236 32.823
485.8256 31.6789
488.232 31.6789
490.6505 31.6789
493.0808 31.6789
495.5232 31.6789
497.9778 31.6789
500.4521 30.5747
502.931 30.5747
505.4222 30.5747
507.9258 30.5747
510.4418 30.5747
512.9702 30.5747
515.519 29.509
518.0725 29.509
520.6388 29.509
523.2177 29.509
525.8094 29.509
528.4139 29.509
531.0314 29.509
533.6618 29.509
536.3134 28.4804
538.97 28.4804
541.6397 28.4804
544.3227 28.4804
547.0189 28.4804
549.7285 28.4804
552.4515 28.4804
555.188 28.4804
557.9381 28.4804
560.7018 28.4804
563.4878 27.4876
566.2789 27.4876
569.0839 27.4876
571.9028 27.4876
574.7357 27.4876
577.5826 27.4876
580.4436 27.4876
583.3188 27.4876
586.2082 27.4876
589.1118 27.4876
592.03 27.4876
594.9626 27.4876
597.9188 26.5295
600.8805 26.5295
603.8569 26.5295
606.8479 26.5295
609.854 26.5295
612.8748 26.5295
615.9106 26.5295
618.9615 26.5295
622.0275 26.5295
625.1086 26.5295
628.205 26.5295
631.3168 26.5295
634.4439 26.5295
637.5963 25.6047
640.7546 25.6047
643.9285 25.6047
647.1181 25.6047
650.3235 25.6047
653.5449 25.6047
656.7821 25.6047
660.0354 25.6047
663.3048 25.6047
666.5905 25.6047
669.8923 25.6047
673.2106 25.6047
676.5453 25.6047
679.8965 25.6047
683.2643 25.6047
686.6487 25.6047
690.05 25.6047
693.4681 25.6047
696.9031 25.6047
700.3551 25.6047
703.8243 25.6047
707.3214 24.7122
710.825 24.7122
714.346 24.7122
717.8843 24.7122
721.4404 24.7122
725.014 24.7122
728.6053 24.7122
732.2143 24.7122
735.8413 24.7122
739.4862 24.7122
743.1492 24.7122
746.8303 24.7122
750.5295 24.7122
754.2473 24.7122
757.9834 24.7122
761.738 24.7122
765.5112 24.7122
769.3031 24.7122
773.1137 24.7122
776.9433 24.7122
780.7917 24.7122
784.6593 24.7122
788.5461 24.7122
792.4521 24.7122
796.3774 24.7122
800.3222 24.7122
804.2865 24.7122
808.2704 24.7122
812.2741 24.7122
816.2976 24.7122
820.3411 24.7122
824.4046 24.7122
828.4882 24.7122
832.592 24.7122
836.7161 24.7122
840.8607 24.7122
845.0259 24.7122
849.2116 24.7122
853.4181 24.7122
857.6454 24.7122
861.8937 24.7122
866.163 24.7122
870.4534 24.7122
874.7651 24.7122
879.0982 24.7122
883.4527 24.7122
887.8288 24.7122
892.2266 24.7122
896.6461 24.7122
901.0876 24.7122
905.551 24.7122
910.0366 24.7122
914.5443 24.7122
919.0744 24.7122
923.627 24.7122
928.2021 24.7122
932.7997 24.7122
937.4346 23.8508
942.0781 23.8508
946.7446 23.8508
951.4342 23.8508
956.147 23.8508
960.8832 23.8508
965.6428 23.8508
970.426 23.8508
975.233 23.8508
980.0637 23.8508
984.9183 23.8508
989.797 23.8508
994.6999 23.8508
999.627 23.8508
1004.5786 23.8508
1009.5546 23.8508
1014.5554 23.8508
1019.5809 23.8508
1024.6312 23.8508
1029.7067 23.8508
1034.8072 23.8508
1039.933 23.8508
1045.0842 23.8508
1050.2609 23.8508
1055.4633 23.8508
1060.6914 23.8508
1065.9454 23.8508
1071.2418 23.0195
1076.5481 23.0195
1081.8807 23.0195
1087.2396 23.0195
1092.6252 23.0195
1098.0374 23.0195
1103.4764 23.0195
1108.9424 23.0195
1114.4354 23.0195
1119.9556 23.0195
1125.5032 23.0195
1131.0783 23.0195
1136.681 23.0195
1142.3114 23.0195
1147.9697 23.0195
1153.6561 23.0195
1159.3706 23.0195
1165.1134 23.0195
1170.8847 23.0195
1176.6844 23.0195
1182.5131 23.0195
1188.3706 23.0195
1194.257 23.0195
1200.1727 23.0195
1206.1176 23.0195
1212.092 23.0195
1218.096 23.0195
1224.1297 23.0195
1230.1933 23.0195
1236.2869 23.0195
1242.4107 23.0195
1248.5838 22.2171
1254.7686 22.2171
1260.984 22.2171
1267.2302 22.2171
1273.5072 22.2171
1279.8154 22.2171
1286.1549 22.2171
1292.5257 22.2171
1298.9281 22.2171
1305.3622 22.2171
1311.8282 22.2171
1318.3262 22.2171
1324.8564 22.2171
1331.4189 22.2171
1338.014 22.2171
1344.6417 22.2171
1351.3022 22.2171
1357.9958 22.2171
1364.7225 22.2171
1371.4825 22.2171
1378.276 22.2171
1385.1031 22.2171
1391.9641 22.2171
1398.859 22.2171
1405.7881 22.2171
1412.7516 22.2171
1419.7495 22.2171
1426.7821 22.2171
1433.8495 22.2171
1440.9519 22.2171
1448.0895 22.2171
1455.2625 22.2171
1462.471 22.2171
1469.7151 22.2171
1476.9952 22.2171
1484.334 21.4426
1491.6865 21.4426
1499.0754 21.4426
1506.5009 21.4426
1513.9632 21.4426
1521.4625 21.4426
1528.9989 21.4426
1536.5727 21.4426
1544.1839 21.4426
1551.8329 21.4426
1559.5197 21.4426
1567.2446 21.4426
1575.0078 21.4426
1582.8094 21.4426
1590.6497 21.4426
1598.5289 21.4426
1606.447 21.4426
1614.4043 21.4426
1622.4012 21.4426
1630.4376 21.4426
1638.5138 21.4426
1646.63 21.4426
1654.7864 21.4426
1662.9832 21.4426
1671.2206 21.4426
1679.4988 21.4426
1687.8181 21.4426
1696.1785 21.4426
1704.5803 21.4426
1713.0238 21.4426
1721.5091 21.4426
1730.0364 21.4426
1738.6059 21.4426
1747.218 21.4426
1755.8726 21.4426
1764.5702 21.4426
1773.3108 21.4426
1782.0947 21.4426
1790.9221 21.4426
1799.7933 21.4426
1808.7084 21.4426
1817.6676 21.4426
1826.6713 21.4426
1835.7195 21.4426
1844.8125 21.4426
1853.9506 21.4426
1863.134 21.4426
1872.3628 21.4426
1881.6374 21.4426
1890.9579 21.4426
1900.3245 21.4426
1909.7376 21.4426
1919.1973 21.4426
1928.7038 21.4426
1938.2575 21.4426
1947.8584 21.4426
1957.507 21.4426
1967.2033 21.4426
1976.9476 21.4426
1986.7402 21.4426
1996.5813 21.4426
2006.4712 21.4426
2016.41 21.4426
2026.3981 21.4426
2036.4357 21.4426
2046.5229 21.4426
2056.6602 21.4426
2066.8476 21.4426
2077.0856 21.4426
2087.3742 21.4426
2097.7138 21.4426
2108.1046 21.4426
2118.5469 21.4426
2129.0409 21.4426
2139.5869 21.4426
2150.1851 21.4426
2160.8357 21.4426
2171.5393 21.4426
2182.2958 21.4426
2193.1056 21.4426
2203.9689 21.4426
2214.886 21.4426
2225.8572 21.4426
2236.8828 21.4426
2247.963 21.4426
2259.098 21.4426
2270.2882 21.4426
2281.5339 21.4426
2292.8352 21.4426
2304.1925 21.4426
2315.6061 21.4426
2327.0762 21.4426
2338.6032 21.4426
2350.1872 21.4426
2361.8286 21.4426
2373.5276 21.4426
2385.2847 21.4426
2397.1 21.4426
2408.9738 21.4426
2420.9064 21.4426
2432.8981 21.4426
2444.9492 21.4426
2457.06 21.4426
2469.2308 21.4426
2481.4619 21.4426
2493.7534 21.4426
2506.1061 21.4426
2518.5198 21.4426
2530.995 21.4426
2543.5321 21.4426
2556.1312 21.4426
2568.7927 21.4426
2581.517 21.4426
2594.3043 21.4426
2607.1549 21.4426
2620.0692 21.4426
2633.0474 21.4426
2646.0899 21.4426
2659.1971 21.4426
2672.3691 21.4426
2685.5655 22.2171
2698.8681 22.2171
2712.2368 22.2171
2725.6716 22.2171
2739.1729 22.2171
2752.741 22.2171
2766.3765 22.2171
2780.0795 22.2171
2793.8502 22.2171
2807.6894 22.2171
2821.597 22.2171
2835.5735 22.2171
2849.6192 22.2171
2863.7345 22.2171
2877.9197 22.2171
2892.1752 22.2171
2906.5013 22.2171
2920.8982 22.2171
2935.3667 22.2171
2949.9068 22.2171
2964.5188 22.2171
2979.2033 22.2171
2993.9604 22.2171
3008.7907 22.2171
3023.6944 22.2171
3038.6257 23.0195
3053.6773 23.0195
3068.8033 23.0195
3084.0043 23.0195
3099.2806 23.0195
3114.6326 23.0195
3130.0606 23.0195
3145.5651 23.0195
3161.1463 23.0195
3176.8047 23.0195
3192.5407 23.0195
3208.3546 23.0195
3224.2469 23.0195
3240.2178 23.0195
3256.2679 23.0195
3272.3975 23.0195
3288.607 23.0195
3304.8968 23.0195
3321.2671 23.0195
3337.7187 23.0195
3354.2518 23.0195
3370.8668 23.0195
3387.5124 23.8508
3404.2921 23.8508
3421.155 23.8508
3438.1013 23.8508
3455.1316 23.8508
3472.2462 23.8508
3489.4456 23.8508
3506.7302 23.8508
3524.1005 23.8508
3541.5567 23.8508
3559.0995 23.8508
3576.729 23.8508
3594.4461 23.8508
3612.2508 23.8508
3630.1437 23.8508
3648.1253 23.8508
3666.1959 23.8508
3684.3559 23.8508
3702.6061 23.8508
3720.9466 23.8508
3739.3779 23.8508
3757.9005 23.8508
3776.4574 24.7122
3795.1637 24.7122
3813.9626 24.7122
3832.8547 24.7122
3851.8403 24.7122
3870.92 24.7122
3890.0942 24.7122
3909.3634 24.7122
3928.7281 24.7122
3948.1886 24.7122
3967.7456 24.7122
3987.3994 24.7122
4007.1506 24.7122
4026.9996 24.7122
4046.9468 24.7122
4066.9929 24.7122
4087.1385 24.7122
4107.3837 24.7122
4127.7292 24.7122
4148.1755 24.7122
4168.7229 24.7122
4189.3724 24.7122
4210.124 24.7122
4230.914 25.6047
4251.8714 25.6047
4272.9325 25.6047
4294.0981 25.6047
4315.3685 25.6047
4336.7442 25.6047
4358.2259 25.6047
4379.8138 25.6047
4401.5088 25.6047
4423.3113 25.6047
4445.2217 25.6047
4467.2406 25.6047
4489.3687 25.6047
4511.6063 25.6047
4533.9541 25.6047
4556.4125 25.6047
4578.9823 25.6047
4601.6638 25.6047
4624.4577 25.6047
4647.3644 25.6047
4670.3136 26.5295
4693.4475 26.5295
4716.696 26.5295
4740.0597 26.5295
4763.5391 26.5295
4787.1348 26.5295
4810.8473 26.5295
4834.6774 26.5295
4858.6255 26.5295
4882.6922 26.5295
4906.878 26.5295
4931.1838 26.5295
4955.6099 26.5295
4980.157 26.5295
5004.8256 26.5295
5029.6166 26.5295
5054.5303 26.5295
5079.5674 26.5295
5104.6508 27.4876
5129.9361 27.4876
5155.3467 27.4876
5180.8832 27.4876
5206.5462 27.4876
5232.3363 27.4876
5258.2541 27.4876
5284.3004 27.4876
5310.4756 27.4876
5336.7805 27.4876
5363.2157 27.4876
5389.7818 27.4876
5416.4796 27.4876
5443.3094 27.4876
5470.2724 27.4876
5497.3688 27.4876
5524.5995 27.4876
5551.8805 28.4804
5579.3812 28.4804
5607.0181 28.4804
5634.7917 28.4804
5662.7032 28.4804
5690.7528 28.4804
5718.9414 28.4804
5747.2696 28.4804
5775.7381 28.4804
5804.3476 28.4804
5833.0989 28.4804
5861.9925 28.4804
5891.0293 28.4804
5920.2099 28.4804
5949.5351 28.4804
5979.0055 28.4804
6008.5304 29.509
6038.293 29.509
6068.2031 29.509
6098.2612 29.509
6128.4684 29.509
6158.8251 29.509
6189.3322 29.509
6219.9905 29.509
6250.8006 29.509
6281.7633 29.509
6312.8793 29.509
6344.1495 29.509
6375.5746 29.509
6407.1554 29.509
6438.8925 29.509
6470.6884 30.5747
6502.7403 30.5747
6534.951 30.5747
6567.3212 30.5747
6599.8517 30.5747
6632.5434 30.5747
6665.397 30.5747
6698.4134 30.5747
6731.5933 30.5747
6764.9376 30.5747
6798.447 30.5747
6832.1224 30.5747
6865.8601 31.6789
6899.8694 31.6789
6934.0472 31.6789
6968.3942 31.6789
7002.9115 31.6789
7037.5997 31.6789
7072.4598 31.6789
7107.4925 31.6789
7142.6987 31.6789
7178.0793 31.6789
7213.6352 31.6789
7249.3672 31.6789
7285.1653 32.823
7321.2516 32.823
7357.5167 32.823
7393.9614 32.823
7430.5866 32.823
7467.3932 32.823
7504.3822 32.823
7541.5544 32.823
7578.9106 32.823
7616.4521 32.823
7654.0628 34.0085
7691.9764 34.0085
7730.0779 34.0085
7768.3679 34.0085
7806.8477 34.0085
7845.5182 34.0085
7884.3801 34.0085
7923.4346 34.0085
7962.6825 34.0085
8002.0031 35.2367
8041.6402 35.2367
8081.4736 35.2367
8121.5044 35.2367
8161.7334 35.2367
8202.1617 35.2367
8242.7903 35.2367
8283.62 35.2367
8324.6522 35.2367
8365.7601 36.5093
8407.199 36.5093
8448.8432 36.5093
8490.6937 36.5093
8532.7515 36.5093
8575.0176 36.5093
8617.4931 36.5093
8660.1789 36.5093
8702.9437 37.8279
8746.0529 37.8279
8789.3755 37.8279
8832.9127 37.8279
8876.6657 37.8279
8920.6354 37.8279
8964.8228 37.8279
9009.2292 37.8279
9053.8555 37.8279
9098.5643 39.1941
9143.6331 39.1941
9188.9251 39.1941
9234.4415 39.1941
9280.1834 39.1941
9326.1518 39.1941
9372.3479 39.1941
9418.6295 40.6096
9465.2837 40.6096
9512.169 40.6096
9559.2866 40.6096
9606.6375 40.6096
9654.223 40.6096
9701.8965 42.0762
9749.9538 42.0762
9798.2492 42.0762
9846.7839 42.0762
9895.5589 42.0762
9944.5755 42.0762
9993.835 42.0762
10043.1855 43.5958
10092.9334 43.5958
10142.9277 43.5958
10193.1696 43.5958
10243.6604 43.5958
10294.4014 43.5958
10345.3936 43.5958
10396.4802 45.1703
10447.9781 45.1703
10499.7309 45.1703
10551.7404 45.1703
10604.0073 45.1703
10656.5332 45.1703
10709.3193 45.1703
10762.2029 46.8016
10815.5124 46.8016
10868.9203 48.492


==> log_2014.08.20.txt <==
? log_2014.08.20.txt
? revtex4-1
? revtex4-1.zip

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/.cvsignore,v
Working file: .cvsignore
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/Makefile,v
Working file: Makefile
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:20;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:20;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aas_macros.sty,v
Working file: aas_macros.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aastex.cls,v
Working file: aastex.cls
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:04;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:04;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/abstract.tex,v
Working file: abstract.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aip4-1.rtx,v
Working file: aip4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:22;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:22;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aipauth4-1.bst,v
Working file: aipauth4-1.bst
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aipcheck.tex,v
Working file: aipcheck.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:20;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:20;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aipguide.tex,v
Working file: aipguide.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:14;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:14;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aipnum4-1.bst,v
Working file: aipnum4-1.bst
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:19;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:19;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/analysis.tex,v
Working file: analysis.tex
head: 1.33
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 33;	selected revisions: 33
description:
----------------------------
revision 1.33
date: 2014/08/20 15:07:42;  author: conrad;  state: Exp;  lines: +1 -1
Updated lines section, in particular new line figure including LAT LE analysis.
----------------------------
revision 1.32
date: 2014/06/11 12:19:15;  author: conrad;  state: Exp;  lines: +7 -0
added section on spatial anisotropies. Worth mentioning IMHO
small updates to persepectives
----------------------------
revision 1.31
date: 2014/05/27 10:22:09;  author: conrad;  state: Exp;  lines: +2 -1
further changes to analysis.tex
started on perspectives.tex
----------------------------
revision 1.30
date: 2014/05/26 20:05:00;  author: conrad;  state: Exp;  lines: +13 -6
some update on analysis. First complete version?
----------------------------
revision 1.29
date: 2014/05/26 13:42:08;  author: conrad;  state: Exp;  lines: +3 -7
*** empty log message ***
----------------------------
revision 1.28
date: 2014/05/05 09:11:41;  author: cohen;  state: Exp;  lines: +0 -1
add some
----------------------------
revision 1.27
date: 2014/04/29 15:09:59;  author: conrad;  state: Exp;  lines: +1 -7
removed redundant parts from analysis.tex
----------------------------
revision 1.26
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;  lines: +3 -9
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
----------------------------
revision 1.25
date: 2014/04/22 12:38:22;  author: conrad;  state: Exp;  lines: +1 -2
changes to the analysis section
----------------------------
revision 1.24
date: 2014/02/03 16:39:11;  author: conrad;  state: Exp;  lines: +1 -1
some additions to instrument section
----------------------------
revision 1.23
date: 2014/01/28 21:38:28;  author: cohen;  state: Exp;  lines: +3 -4
adding Louis stuff on clusters
----------------------------
revision 1.22
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;  lines: +7 -13
rewrite and task list
----------------------------
revision 1.21
date: 2014/01/17 18:48:39;  author: cohen;  state: Exp;  lines: +7 -5
added parts of my comments in current_act.tex
----------------------------
revision 1.20
date: 2014/01/17 15:53:12;  author: conrad;  state: Exp;  lines: +2 -2
minor updates
----------------------------
revision 1.19
date: 2013/12/24 20:00:24;  author: cohen;  state: Exp;  lines: +33 -32
refactor the dwarf discussion in analysis.tex
----------------------------
revision 1.18
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;  lines: +28 -1
version with updated analysis section
----------------------------
revision 1.17
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +2 -2
some more ref updates, and text
----------------------------
revision 1.16
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;  lines: +3 -3
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
----------------------------
revision 1.15
date: 2013/12/02 11:40:12;  author: cohen;  state: Exp;  lines: +14 -5
some work on ACTs
----------------------------
revision 1.14
date: 2013/11/28 10:49:44;  author: conrad;  state: Exp;  lines: +6 -2
*** empty log message ***
----------------------------
revision 1.13
date: 2013/11/21 15:44:49;  author: conrad;  state: Exp;  lines: +1 -1
*** empty log message ***
----------------------------
revision 1.12
date: 2013/11/21 15:03:18;  author: conrad;  state: Exp;  lines: +2 -4
*** empty log message ***
----------------------------
revision 1.11
date: 2013/11/21 14:24:17;  author: conrad;  state: Exp;  lines: +9 -2
*** empty log message ***
----------------------------
revision 1.10
date: 2013/11/13 15:51:32;  author: conrad;  state: Exp;  lines: +6 -0
*** empty log message ***
----------------------------
revision 1.9
date: 2013/11/13 15:10:57;  author: conrad;  state: Exp;  lines: +2 -15
*** empty log message ***
----------------------------
revision 1.8
date: 2013/11/13 12:51:35;  author: conrad;  state: Exp;  lines: +6 -3
*** empty log message ***
----------------------------
revision 1.7
date: 2013/11/13 10:33:48;  author: conrad;  state: Exp;  lines: +4 -4
*** empty log message ***
----------------------------
revision 1.6
date: 2013/11/11 10:17:00;  author: conrad;  state: Exp;  lines: +14 -2
put some suggestions for title in the tex
----------------------------
revision 1.5
date: 2013/11/04 14:07:46;  author: conrad;  state: Exp;  lines: +5 -12
*** empty log message ***
----------------------------
revision 1.4
date: 2013/11/04 13:59:11;  author: conrad;  state: Exp;  lines: +3 -3
*** empty log message ***
----------------------------
revision 1.3
date: 2013/11/04 13:52:40;  author: conrad;  state: Exp;  lines: +4 -5
modified analysis.tex
----------------------------
revision 1.2
date: 2013/11/04 13:12:41;  author: conrad;  state: Exp;  lines: +15 -5
modified analysis.tex
----------------------------
revision 1.1
date: 2013/10/31 15:30:52;  author: conrad;  state: Exp;
*** empty log message ***
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/apj.bst,v
Working file: apj.bst
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:02;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:02;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aps10pt4-1.rtx,v
Working file: aps10pt4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aps11pt4-1.rtx,v
Working file: aps11pt4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aps12pt4-1.rtx,v
Working file: aps12pt4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/aps4-1.rtx,v
Working file: aps4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:01;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:01;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/apsrev4-1.bst,v
Working file: apsrev4-1.bst
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/apsrmp4-1.bst,v
Working file: apsrmp4-1.bst
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/apsrmp4-1.rtx,v
Working file: apsrmp4-1.rtx
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/axions.tex,v
Working file: axions.tex
head: 1.4
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 5;	selected revisions: 5
description:
----------------------------
revision 1.4
date: 2013/10/14 12:29:27;  author: cohen;  state: Exp;  lines: +3 -3
fix Louis\' intro and add a sentence on HERD
----------------------------
revision 1.3
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +1 -1
commit of the new sections
----------------------------
revision 1.2
date: 2013/09/20 10:12:56;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:04;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:04;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/bib.bib,v
Working file: bib.bib
head: 1.33
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 34;	selected revisions: 34
description:
----------------------------
revision 1.33
date: 2014/08/20 15:07:43;  author: conrad;  state: Exp;  lines: +29 -0
Updated lines section, in particular new line figure including LAT LE analysis.
----------------------------
revision 1.32
date: 2014/08/01 15:05:57;  author: strigari;  state: Exp;  lines: +19 -0
ScienceGroups/DMNP/JTEP
----------------------------
revision 1.31
date: 2014/05/29 16:18:47;  author: strigari;  state: Exp;  lines: +18 -0
*** empty log message ***
----------------------------
revision 1.30
date: 2014/05/29 16:16:39;  author: strigari;  state: Exp;  lines: +14 -0
*** empty log message ***
----------------------------
revision 1.29
date: 2014/05/29 16:07:58;  author: strigari;  state: Exp;  lines: +19 -0
*** empty log message ***
----------------------------
revision 1.28
date: 2014/05/29 15:38:05;  author: strigari;  state: Exp;  lines: +19 -0
*** empty log message ***
----------------------------
revision 1.27
date: 2014/05/28 13:09:17;  author: cohen;  state: Exp;  lines: +134 -0
starting the GC section
----------------------------
revision 1.26
date: 2014/05/28 10:09:45;  author: cohen;  state: Exp;  lines: +69 -0
adding Galactic substructure section
----------------------------
revision 1.25
date: 2014/05/27 17:23:32;  author: strigari;  state: Exp;  lines: +65 -0
*** empty log message ***
----------------------------
revision 1.24
date: 2014/05/27 16:13:57;  author: strigari;  state: Exp;  lines: +44 -0
*** empty log message ***
----------------------------
revision 1.23
date: 2014/05/27 16:07:07;  author: strigari;  state: Exp;  lines: +14 -11
*** empty log message ***
----------------------------
revision 1.22
date: 2014/05/27 14:38:28;  author: cohen;  state: Exp;  lines: +46 -0
first part of Galactic halo status.tex
----------------------------
revision 1.21
date: 2014/05/26 09:11:01;  author: cohen;  state: Exp;  lines: +62 -81
M31 text in status.tex
----------------------------
revision 1.20
date: 2014/05/23 09:07:56;  author: cohen;  state: Exp;  lines: +121 -0
some bibliography first
----------------------------
revision 1.19
date: 2014/05/21 17:35:10;  author: strigari;  state: Exp;  lines: +17 -0
*** empty log message ***
----------------------------
revision 1.18
date: 2014/05/21 17:06:53;  author: strigari;  state: Exp;  lines: +34 -0
*** empty log message ***
----------------------------
revision 1.17
date: 2014/05/21 15:01:50;  author: strigari;  state: Exp;  lines: +280 -3
*** empty log message ***
----------------------------
revision 1.16
date: 2014/05/10 20:30:40;  author: cohen;  state: Exp;  lines: +44 -0
added latest HAWC ref
----------------------------
revision 1.15
date: 2014/05/08 20:54:00;  author: cohen;  state: Exp;  lines: +111 -0
added a paragraph on HAWC
----------------------------
revision 1.14
date: 2014/05/05 09:11:41;  author: cohen;  state: Exp;  lines: +71 -1
add some
----------------------------
revision 1.13
date: 2014/04/13 16:15:55;  author: cohen;  state: Exp;  lines: +351 -0
some text on cluster status
----------------------------
revision 1.12
date: 2014/03/02 02:12:24;  author: cohen;  state: Exp;  lines: +460 -0
new version with clusters and diffuse MW
----------------------------
revision 1.11
date: 2014/01/17 15:55:57;  author: cohen;  state: Exp;  lines: +87 -0
added Louies text on substructures and the corresponding refs
----------------------------
revision 1.10
date: 2013/12/24 20:00:24;  author: cohen;  state: Exp;  lines: +142 -0
refactor the dwarf discussion in analysis.tex
----------------------------
revision 1.9
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +180 -28
some more ref updates, and text
----------------------------
revision 1.8
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;  lines: +46 -0
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
----------------------------
revision 1.7
date: 2013/12/04 22:41:40;  author: cohen;  state: Exp;  lines: +282 -0
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
----------------------------
revision 1.6
date: 2013/12/02 11:40:12;  author: cohen;  state: Exp;  lines: +358 -2
some work on ACTs
----------------------------
revision 1.5
date: 2013/10/10 14:45:11;  author: cohen;  state: Exp;  lines: +38 -0
some text on experiments
----------------------------
revision 1.4
date: 2013/09/20 14:25:55;  author: cohen;  state: Exp;  lines: +17 -0
more on future g-ray experiments
----------------------------
revision 1.3
date: 2013/09/20 10:12:57;  author: cohen;  state: Exp;  lines: +112 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.2
date: 2013/09/19 12:21:42;  author: conrad;  state: Exp;  lines: +18 -0
minor changes to sugnatures.tex and bib
----------------------------
revision 1.1
date: 2013/08/12 12:40:22;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:22;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/commands.tex,v
Working file: commands.tex
head: 1.3
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 4;	selected revisions: 4
description:
----------------------------
revision 1.3
date: 2014/06/26 14:10:19;  author: cohen;  state: Exp;  lines: +4 -0
add some latex commands for LAT classes and types, in order to keep homogeneous draft
----------------------------
revision 1.2
date: 2014/04/13 16:15:55;  author: cohen;  state: Exp;  lines: +1 -0
some text on cluster status
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/complementarity.tex,v
Working file: complementarity.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/current_act.tex,v
Working file: current_act.tex
head: 1.4
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 4;	selected revisions: 4
description:
----------------------------
revision 1.4
date: 2014/01/17 15:53:12;  author: conrad;  state: Exp;  lines: +1 -1
minor updates
----------------------------
revision 1.3
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;  lines: +1 -1
version with updated analysis section
----------------------------
revision 1.2
date: 2013/12/04 22:41:40;  author: cohen;  state: Exp;  lines: +4 -3
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
----------------------------
revision 1.1
date: 2013/12/02 11:40:12;  author: cohen;  state: Exp;
some work on ACTs
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/current_instruments.tex,v
Working file: current_instruments.tex
head: 1.8
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 8;	selected revisions: 8
description:
----------------------------
revision 1.8
date: 2014/05/08 20:54:00;  author: cohen;  state: Exp;  lines: +1 -1
added a paragraph on HAWC
----------------------------
revision 1.7
date: 2014/04/29 14:17:03;  author: conrad;  state: Exp;  lines: +16 -27
"complete" version of current instruments (except sensitvity comparison figure)
----------------------------
revision 1.6
date: 2014/04/28 08:34:35;  author: conrad;  state: Exp;  lines: +31 -4
further updates
----------------------------
revision 1.5
date: 2014/04/28 06:22:11;  author: conrad;  state: Exp;  lines: +12 -11
updates to current_instruments
----------------------------
revision 1.4
date: 2014/04/22 12:38:22;  author: conrad;  state: Exp;  lines: +7 -11
changes to the analysis section
----------------------------
revision 1.3
date: 2014/02/03 21:13:23;  author: conrad;  state: Exp;  lines: +23 -5
further addition to current instruments
----------------------------
revision 1.2
date: 2014/02/03 16:39:11;  author: conrad;  state: Exp;  lines: +20 -6
some additions to instrument section
----------------------------
revision 1.1
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;
rewrite and task list
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/emulateapj.cls,v
Working file: emulateapj.cls
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/experiments.tex,v
Working file: experiments.tex
head: 1.14
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 15;	selected revisions: 15
description:
----------------------------
revision 1.14
date: 2014/05/26 13:42:08;  author: conrad;  state: Exp;  lines: +1 -1
*** empty log message ***
----------------------------
revision 1.13
date: 2014/05/10 20:30:40;  author: cohen;  state: Exp;  lines: +2 -2
added latest HAWC ref
----------------------------
revision 1.12
date: 2014/05/08 20:54:00;  author: cohen;  state: Exp;  lines: +15 -0
added a paragraph on HAWC
----------------------------
revision 1.11
date: 2014/03/02 02:12:24;  author: cohen;  state: Exp;  lines: +1 -1
new version with clusters and diffuse MW
----------------------------
revision 1.10
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;  lines: +1 -8
rewrite and task list
----------------------------
revision 1.9
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +1 -1
some more ref updates, and text
----------------------------
revision 1.8
date: 2013/12/02 11:40:12;  author: cohen;  state: Exp;  lines: +4 -0
some work on ACTs
----------------------------
revision 1.7
date: 2013/10/14 12:29:27;  author: cohen;  state: Exp;  lines: +1 -1
fix Louis\' intro and add a sentence on HERD
----------------------------
revision 1.6
date: 2013/10/11 15:43:45;  author: cohen;  state: Exp;  lines: +3 -1
some text on experiments
----------------------------
revision 1.5
date: 2013/10/10 14:45:11;  author: cohen;  state: Exp;  lines: +10 -13
some text on experiments
----------------------------
revision 1.4
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +1 -1
commit of the new sections
----------------------------
revision 1.3
date: 2013/09/20 14:25:55;  author: cohen;  state: Exp;  lines: +13 -1
more on future g-ray experiments
----------------------------
revision 1.2
date: 2013/09/20 10:13:00;  author: cohen;  state: Exp;  lines: +5 -3
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/gamma2012.tex,v
Working file: gamma2012.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:05;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:05;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/intro.tex,v
Working file: intro.tex
head: 1.2
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 3;	selected revisions: 3
description:
----------------------------
revision 1.2
date: 2013/09/20 10:13:03;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:39:59;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:39:59;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/intro_louie.tex,v
Working file: intro_louie.tex
head: 1.3
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 3;	selected revisions: 3
description:
----------------------------
revision 1.3
date: 2013/10/14 12:29:27;  author: cohen;  state: Exp;  lines: +4 -3
fix Louis\' intro and add a sentence on HERD
----------------------------
revision 1.2
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +0 -3
commit of the new sections
----------------------------
revision 1.1
date: 2013/10/03 15:24:23;  author: strigari;  state: Exp;
intro_louie.tex
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/ltxdocext.sty,v
Working file: ltxdocext.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:30;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/ltxfront.sty,v
Working file: ltxfront.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/ltxgrid.sty,v
Working file: ltxgrid.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:02;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:02;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/ltxutil.sty,v
Working file: ltxutil.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/perspectives.tex,v
Working file: perspectives.tex
head: 1.16
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 17;	selected revisions: 17
description:
----------------------------
revision 1.16
date: 2014/06/26 14:10:19;  author: cohen;  state: Exp;  lines: +1 -1
add some latex commands for LAT classes and types, in order to keep homogeneous draft
----------------------------
revision 1.15
date: 2014/06/25 08:33:47;  author: cohen;  state: Exp;  lines: +4 -4
made a few typo corrections while reading it
----------------------------
revision 1.14
date: 2014/06/24 13:51:00;  author: conrad;  state: Exp;  lines: +1 -1
minor changes to perspectives.tex
----------------------------
revision 1.13
date: 2014/06/24 12:16:11;  author: conrad;  state: Exp;  lines: +23 -6
- small updates to perspectives.
----------------------------
revision 1.12
date: 2014/06/13 15:08:05;  author: conrad;  state: Exp;  lines: +2 -2
some initial text in complete sections in perspectives
----------------------------
revision 1.11
date: 2014/06/11 12:19:15;  author: conrad;  state: Exp;  lines: +1 -3
added section on spatial anisotropies. Worth mentioning IMHO
small updates to persepectives
----------------------------
revision 1.10
date: 2014/06/11 07:31:27;  author: conrad;  state: Exp;  lines: +19 -17
further updates on perspectives.tex
----------------------------
revision 1.9
date: 2014/06/10 12:34:21;  author: conrad;  state: Exp;  lines: +24 -2
further updates on perspectives, nuisance parameters ...
----------------------------
revision 1.8
date: 2014/06/10 12:12:14;  author: conrad;  state: Exp;  lines: +49 -2
completed what I want to say on GAIA. References in the text, maybe Johann can put it on the right place in bib....
----------------------------
revision 1.7
date: 2014/06/09 19:35:07;  author: conrad;  state: Exp;  lines: +11 -3
started drafting GAIA section
----------------------------
revision 1.6
date: 2014/06/09 19:07:00;  author: conrad;  state: Exp;  lines: +2 -3
small changes to perspectives...
added section complementarity, which I think we should have
----------------------------
revision 1.5
date: 2014/05/27 14:11:01;  author: conrad;  state: Exp;  lines: +1 -2
some changes to perspectives.tex
----------------------------
revision 1.4
date: 2014/05/27 10:22:09;  author: conrad;  state: Exp;  lines: +12 -2
further changes to analysis.tex
started on perspectives.tex
----------------------------
revision 1.3
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +2 -0
commit of the new sections
----------------------------
revision 1.2
date: 2013/09/20 10:13:05;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/reftest4-1.tex,v
Working file: reftest4-1.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review.synctex.gz,v
Working file: review.synctex.gz
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review.tex,v
Working file: review.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:17;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:17;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review2.synctex.gz,v
Working file: review2.synctex.gz
head: 1.8
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 8;	selected revisions: 8
description:
----------------------------
revision 1.8
date: 2014/06/26 14:12:49;  author: cohen;  state: Exp;  lines: +1326 -1192
re-reading the status section. Comments added so that we can discuss them
----------------------------
revision 1.7
date: 2014/06/11 07:31:27;  author: conrad;  state: Exp;  lines: +966 -914
further updates on perspectives.tex
----------------------------
revision 1.6
date: 2014/06/10 12:34:21;  author: conrad;  state: Exp;  lines: +1079 -1124
further updates on perspectives, nuisance parameters ...
----------------------------
revision 1.5
date: 2014/06/10 12:12:15;  author: conrad;  state: Exp;  lines: +948 -948
completed what I want to say on GAIA. References in the text, maybe Johann can put it on the right place in bib....
----------------------------
revision 1.4
date: 2014/06/09 19:07:00;  author: conrad;  state: Exp;  lines: +1185 -963
small changes to perspectives...
added section complementarity, which I think we should have
----------------------------
revision 1.3
date: 2014/05/27 10:22:09;  author: conrad;  state: Exp;  lines: +964 -945
further changes to analysis.tex
started on perspectives.tex
----------------------------
revision 1.2
date: 2014/05/23 09:07:56;  author: cohen;  state: Exp;  lines: +947 -845
some bibliography first
----------------------------
revision 1.1
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review2.synctex.gz(busy),v
Working file: review2.synctex.gz(busy)
head: 1.2
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.2
date: 2014/05/26 20:05:00;  author: conrad;  state: Exp;  lines: +607 -538
some update on analysis. First complete version?
----------------------------
revision 1.1
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review2.tex,v
Working file: review2.tex
head: 1.18
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 19;	selected revisions: 19
description:
----------------------------
revision 1.18
date: 2014/06/26 14:10:19;  author: cohen;  state: Exp;  lines: +1 -1
add some latex commands for LAT classes and types, in order to keep homogeneous draft
----------------------------
revision 1.17
date: 2014/06/09 19:07:00;  author: conrad;  state: Exp;  lines: +2 -1
small changes to perspectives...
added section complementarity, which I think we should have
----------------------------
revision 1.16
date: 2014/05/29 16:25:46;  author: strigari;  state: Exp;  lines: +1 -1
*** empty log message ***
----------------------------
revision 1.15
date: 2014/05/21 15:01:50;  author: strigari;  state: Exp;  lines: +1 -1
*** empty log message ***
----------------------------
revision 1.14
date: 2014/05/10 20:30:40;  author: cohen;  state: Exp;  lines: +1 -7
added latest HAWC ref
----------------------------
revision 1.13
date: 2014/02/03 16:39:11;  author: conrad;  state: Exp;  lines: +4 -1
some additions to instrument section
----------------------------
revision 1.12
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;  lines: +3 -2
rewrite and task list
----------------------------
revision 1.11
date: 2014/01/17 18:48:39;  author: cohen;  state: Exp;  lines: +1 -1
added parts of my comments in current_act.tex
----------------------------
revision 1.10
date: 2013/11/13 15:35:39;  author: conrad;  state: Exp;  lines: +0 -3
*** empty log message ***
----------------------------
revision 1.9
date: 2013/11/05 20:38:57;  author: conrad;  state: Exp;  lines: +6 -4
some title suggestions
----------------------------
revision 1.8
date: 2013/10/31 15:16:44;  author: conrad;  state: Exp;  lines: +1 -1
added analysis section, that will mirror the targets section
----------------------------
revision 1.7
date: 2013/10/10 14:45:11;  author: cohen;  state: Exp;  lines: +2 -1
some text on experiments
----------------------------
revision 1.6
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +5 -4
commit of the new sections
----------------------------
revision 1.5
date: 2013/09/20 14:25:55;  author: cohen;  state: Exp;  lines: +1 -1
more on future g-ray experiments
----------------------------
revision 1.4
date: 2013/09/20 10:13:10;  author: cohen;  state: Exp;  lines: +3 -4
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.3
date: 2013/09/19 12:21:43;  author: conrad;  state: Exp;  lines: +0 -1
minor changes to sugnatures.tex and bib
----------------------------
revision 1.2
date: 2013/08/13 11:48:15;  author: conrad;  state: Exp;  lines: +2 -0
"Added CVSTEST to abstract to check CVS"
----------------------------
revision 1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:16;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/Attic/review2.toc,v
Working file: review2.toc
head: 1.20
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 21;	selected revisions: 21
description:
----------------------------
revision 1.20
date: 2013/12/24 20:01:15;  author: cohen;  state: dead;  lines: +0 -0
refactor the dwarf discussion in analysis.tex
----------------------------
revision 1.19
date: 2013/12/24 20:00:24;  author: cohen;  state: Exp;  lines: +19 -21
refactor the dwarf discussion in analysis.tex
----------------------------
revision 1.18
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;  lines: +25 -24
version with updated analysis section
----------------------------
revision 1.17
date: 2013/12/08 21:57:56;  author: cohen;  state: Exp;  lines: +24 -23
add Louie text on dsphs in section III A
----------------------------
revision 1.16
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +3 -3
some more ref updates, and text
----------------------------
revision 1.15
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;  lines: +26 -31
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
----------------------------
revision 1.14
date: 2013/12/04 22:41:40;  author: cohen;  state: Exp;  lines: +31 -25
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
----------------------------
revision 1.13
date: 2013/11/28 10:49:44;  author: conrad;  state: Exp;  lines: +16 -11
*** empty log message ***
----------------------------
revision 1.12
date: 2013/11/21 14:24:17;  author: conrad;  state: Exp;  lines: +0 -5
*** empty log message ***
----------------------------
revision 1.11
date: 2013/11/13 15:35:39;  author: conrad;  state: Exp;  lines: +19 -14
*** empty log message ***
----------------------------
revision 1.10
date: 2013/11/05 20:38:57;  author: conrad;  state: Exp;  lines: +11 -16
some title suggestions
----------------------------
revision 1.9
date: 2013/11/04 13:59:11;  author: conrad;  state: Exp;  lines: +22 -19
*** empty log message ***
----------------------------
revision 1.8
date: 2013/10/31 15:16:44;  author: conrad;  state: Exp;  lines: +19 -9
added analysis section, that will mirror the targets section
----------------------------
revision 1.7
date: 2013/10/14 12:29:27;  author: cohen;  state: Exp;  lines: +6 -4
fix Louis\' intro and add a sentence on HERD
----------------------------
revision 1.6
date: 2013/10/10 14:45:11;  author: cohen;  state: Exp;  lines: +4 -7
some text on experiments
----------------------------
revision 1.5
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +13 -9
commit of the new sections
----------------------------
revision 1.4
date: 2013/09/20 14:25:55;  author: cohen;  state: Exp;  lines: +6 -6
more on future g-ray experiments
----------------------------
revision 1.3
date: 2013/09/20 10:13:16;  author: cohen;  state: Exp;  lines: +9 -8
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.2
date: 2013/09/19 12:21:43;  author: conrad;  state: Exp;  lines: +7 -8
minor changes to sugnatures.tex and bib
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/review2flattened.pdf,v
Working file: review2flattened.pdf
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2014/01/24 12:27:38;  author: conrad;  state: Exp;
annoted pdf
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/revsymb4-1.sty,v
Working file: revsymb4-1.sty
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:39:59;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:39:59;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/revtex4-1.cls,v
Working file: revtex4-1.cls
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:11;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:11;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/sample.tex,v
Working file: sample.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:00;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/signatures.tex,v
Working file: signatures.tex
head: 1.3
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 4;	selected revisions: 4
description:
----------------------------
revision 1.3
date: 2013/10/31 15:16:44;  author: conrad;  state: Exp;  lines: +15 -2
added analysis section, that will mirror the targets section
----------------------------
revision 1.2
date: 2013/09/19 12:21:43;  author: conrad;  state: Exp;  lines: +19 -14
minor changes to sugnatures.tex and bib
----------------------------
revision 1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:13;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/status.tex,v
Working file: status.tex
head: 1.24
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 25;	selected revisions: 25
description:
----------------------------
revision 1.24
date: 2014/08/20 15:07:43;  author: conrad;  state: Exp;  lines: +13 -5
Updated lines section, in particular new line figure including LAT LE analysis.
----------------------------
revision 1.23
date: 2014/08/01 15:05:57;  author: strigari;  state: Exp;  lines: +7 -7
ScienceGroups/DMNP/JTEP
----------------------------
revision 1.22
date: 2014/06/26 14:12:49;  author: cohen;  state: Exp;  lines: +41 -37
re-reading the status section. Comments added so that we can discuss them
----------------------------
revision 1.21
date: 2014/06/23 13:44:18;  author: cohen;  state: Exp;  lines: +8 -33
finalize first version for GC, clusters, and anisotropy
----------------------------
revision 1.20
date: 2014/05/28 13:09:17;  author: cohen;  state: Exp;  lines: +6 -7
starting the GC section
----------------------------
revision 1.19
date: 2014/05/28 10:09:45;  author: cohen;  state: Exp;  lines: +8 -3
adding Galactic substructure section
----------------------------
revision 1.18
date: 2014/05/27 14:38:28;  author: cohen;  state: Exp;  lines: +4 -0
first part of Galactic halo status.tex
----------------------------
revision 1.17
date: 2014/05/27 10:22:09;  author: conrad;  state: Exp;  lines: +1 -1
further changes to analysis.tex
started on perspectives.tex
----------------------------
revision 1.16
date: 2014/05/26 09:11:01;  author: cohen;  state: Exp;  lines: +7 -4
M31 text in status.tex
----------------------------
revision 1.15
date: 2014/05/23 09:07:56;  author: cohen;  state: Exp;  lines: +22 -3
some bibliography first
----------------------------
revision 1.14
date: 2014/05/05 09:11:41;  author: cohen;  state: Exp;  lines: +5 -1
add some
----------------------------
revision 1.13
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;  lines: +6 -1
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
----------------------------
revision 1.12
date: 2014/04/14 10:38:24;  author: cohen;  state: Exp;  lines: +1 -1
some text on cluster status
----------------------------
revision 1.11
date: 2014/04/13 16:20:35;  author: cohen;  state: Exp;  lines: +1 -0
some text on cluster status
----------------------------
revision 1.10
date: 2014/04/13 16:15:55;  author: cohen;  state: Exp;  lines: +26 -5
some text on cluster status
----------------------------
revision 1.9
date: 2014/03/02 02:12:24;  author: cohen;  state: Exp;  lines: +16 -0
new version with clusters and diffuse MW
----------------------------
revision 1.8
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;  lines: +12 -0
rewrite and task list
----------------------------
revision 1.7
date: 2014/01/17 15:53:12;  author: conrad;  state: Exp;  lines: +1 -1
minor updates
----------------------------
revision 1.6
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +7 -1
some more ref updates, and text
----------------------------
revision 1.5
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;  lines: +1 -1
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
----------------------------
revision 1.4
date: 2013/12/04 22:41:40;  author: cohen;  state: Exp;  lines: +10 -1
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
----------------------------
revision 1.3
date: 2013/12/02 11:40:12;  author: cohen;  state: Exp;  lines: +5 -2
some work on ACTs
----------------------------
revision 1.2
date: 2013/09/20 10:13:18;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:27;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/targets.tex,v
Working file: targets.tex
head: 1.29
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 30;	selected revisions: 30
description:
----------------------------
revision 1.29
date: 2014/08/01 15:05:57;  author: strigari;  state: Exp;  lines: +1 -0
ScienceGroups/DMNP/JTEP
----------------------------
revision 1.28
date: 2014/05/29 16:22:14;  author: strigari;  state: Exp;  lines: +5 -1
*** empty log message ***
----------------------------
revision 1.27
date: 2014/05/29 16:18:47;  author: strigari;  state: Exp;  lines: +1 -1
*** empty log message ***
----------------------------
revision 1.26
date: 2014/05/29 16:16:39;  author: strigari;  state: Exp;  lines: +3 -3
*** empty log message ***
----------------------------
revision 1.25
date: 2014/05/29 16:07:58;  author: strigari;  state: Exp;  lines: +4 -3
*** empty log message ***
----------------------------
revision 1.24
date: 2014/05/29 15:54:23;  author: strigari;  state: Exp;  lines: +23 -13
*** empty log message ***
----------------------------
revision 1.23
date: 2014/05/29 15:38:05;  author: strigari;  state: Exp;  lines: +2 -1
*** empty log message ***
----------------------------
revision 1.22
date: 2014/05/27 18:24:00;  author: strigari;  state: Exp;  lines: +2 -2
*** empty log message ***
----------------------------
revision 1.21
date: 2014/05/27 17:23:32;  author: strigari;  state: Exp;  lines: +7 -2
*** empty log message ***
----------------------------
revision 1.20
date: 2014/05/27 16:48:21;  author: strigari;  state: Exp;  lines: +21 -21
*** empty log message ***
----------------------------
revision 1.19
date: 2014/05/27 16:37:11;  author: strigari;  state: Exp;  lines: +31 -29
*** empty log message ***
----------------------------
revision 1.18
date: 2014/05/27 16:13:57;  author: strigari;  state: Exp;  lines: +15 -1
*** empty log message ***
----------------------------
revision 1.17
date: 2014/05/27 16:07:07;  author: strigari;  state: Exp;  lines: +14 -4
*** empty log message ***
----------------------------
revision 1.16
date: 2014/05/21 17:35:10;  author: strigari;  state: Exp;  lines: +4 -5
*** empty log message ***
----------------------------
revision 1.15
date: 2014/05/21 17:06:53;  author: strigari;  state: Exp;  lines: +18 -1
*** empty log message ***
----------------------------
revision 1.14
date: 2014/05/21 16:51:57;  author: strigari;  state: Exp;  lines: +3 -4
*** empty log message ***
----------------------------
revision 1.13
date: 2014/05/21 15:01:50;  author: strigari;  state: Exp;  lines: +67 -34
*** empty log message ***
----------------------------
revision 1.12
date: 2014/03/02 02:12:24;  author: cohen;  state: Exp;  lines: +7 -2
new version with clusters and diffuse MW
----------------------------
revision 1.11
date: 2014/02/05 09:16:52;  author: cohen;  state: Exp;  lines: +7 -0
GC blob by Louis
----------------------------
revision 1.10
date: 2014/01/28 21:38:28;  author: cohen;  state: Exp;  lines: +30 -6
adding Louis stuff on clusters
----------------------------
revision 1.9
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;  lines: +0 -24
rewrite and task list
----------------------------
revision 1.8
date: 2014/01/17 15:55:57;  author: cohen;  state: Exp;  lines: +2 -1
added Louies text on substructures and the corresponding refs
----------------------------
revision 1.7
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;  lines: +0 -6
version with updated analysis section
----------------------------
revision 1.6
date: 2013/12/08 21:57:56;  author: cohen;  state: Exp;  lines: +79 -0
add Louie text on dsphs in section III A
----------------------------
revision 1.5
date: 2013/12/05 20:17:35;  author: cohen;  state: Exp;  lines: +1 -1
some more ref updates, and text
----------------------------
revision 1.4
date: 2013/12/05 10:09:20;  author: cohen;  state: Exp;  lines: +4 -4
some more ref updates, added .cvsignore file and removed review2.toc from CVS to avoid creating unnecessary conflicts
----------------------------
revision 1.3
date: 2013/12/04 22:41:40;  author: cohen;  state: Exp;  lines: +1 -1
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
----------------------------
revision 1.2
date: 2013/09/20 10:13:27;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/tasks.doc.docx,v
Working file: tasks.doc.docx
head: 1.2
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.2
date: 2014/03/02 02:12:25;  author: cohen;  state: Exp;  lines: +25 -62
new version with clusters and diffuse MW
----------------------------
revision 1.1
date: 2014/01/24 12:21:19;  author: conrad;  state: Exp;
rewrite and task list
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/template-6s.tex,v
Working file: template-6s.tex
head: 1.1
branch: 1.1.1
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/wimps.tex,v
Working file: wimps.tex
head: 1.4
branch:
locks: strict
access list:
symbolic names:
	start: 1.1.1.1
	INITIAL: 1.1.1
keyword substitution: kv
total revisions: 5;	selected revisions: 5
description:
----------------------------
revision 1.4
date: 2014/06/26 14:10:19;  author: cohen;  state: Exp;  lines: +1 -1
add some latex commands for LAT classes and types, in order to keep homogeneous draft
----------------------------
revision 1.3
date: 2013/10/04 15:24:49;  author: cohen;  state: Exp;  lines: +1 -0
commit of the new sections
----------------------------
revision 1.2
date: 2013/09/20 10:13:33;  author: cohen;  state: Exp;  lines: +1 -1
add a GAMMA-400 paragraph, put the relevant names in each sections to reproduce the items in the email exchanges
----------------------------
revision 1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;
branches:  1.1.1;
Initial revision
----------------------------
revision 1.1.1.1
date: 2013/08/12 12:40:23;  author: cohen;  state: Exp;  lines: +0 -0
first import of a cat3 review paper for JTEP, led by Jan, with Johann and Louis as coauthors.
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/galaxy_bb_nfw.png,v
Working file: pictures/galaxy_bb_nfw.png
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2013/12/04 22:42:21;  author: cohen;  state: Exp;
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/hawc.png,v
Working file: pictures/hawc.png
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2014/05/08 20:54:00;  author: cohen;  state: Exp;
added a paragraph on HAWC
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/lines_g-ray_2014.png,v
Working file: pictures/lines_g-ray_2014.png
head: 1.2
branch:
locks: strict
access list:
symbolic names:
keyword substitution: b
total revisions: 2;	selected revisions: 2
description:
----------------------------
revision 1.2
date: 2014/08/20 15:07:43;  author: conrad;  state: Exp;  lines: +37 -47
Updated lines section, in particular new line figure including LAT LE analysis.
----------------------------
revision 1.1
date: 2014/04/29 15:06:24;  author: conrad;  state: Exp;
Added lines summary figure, some text to analysis.tex (line analysis), removed some stuff from analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/makeLikeCurve.py,v
Working file: pictures/makeLikeCurve.py
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;
version with updated analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/two_dwarfs.png,v
Working file: pictures/two_dwarfs.png
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2013/12/17 15:49:20;  author: cohen;  state: Exp;
version with updated analysis section
=============================================================================

RCS file: /nfs/slac/g/glast/ground/paper_drafts/ScienceGroups/DMNP/JTEP/pictures/veritas_expected.png,v
Working file: pictures/veritas_expected.png
head: 1.1
branch:
locks: strict
access list:
symbolic names:
keyword substitution: kv
total revisions: 1;	selected revisions: 1
description:
----------------------------
revision 1.1
date: 2013/12/04 22:42:21;  author: cohen;  state: Exp;
added a pictures dir, several refs, and some text with a figure about searches in the Galaxy
=============================================================================


==> pictures/CTA_1502_05064.txt <==
# Graph from CTA_1502_05064.png, page unknown
#500h bbbar GC halo
50.02	6.273E-25
60.09	4.092E-25
85.83	1.833E-25
120.1	1.024E-25
186.1	5.796E-26
279.7	3.933E-26
494.8	2.669E-26
759.0	2.377E-26
1342	2.260E-26
2603	2.511E-26
6000	3.524E-26
13140	5.075E-26
31890	8.214E-26
82230	1.723E-25


==> pictures/CTA_Diffuse_1408.4131.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\CTA_Diffuse_1408.4131.png torsdag 28-aug-2014 3:55:14 em
88.5453 7.7052
89.3972 7.7048
90.2615 7.4546
91.13 7.4542
92.011 7.212
92.8963 7.2117
93.7901 7.2113
94.6968 6.9771
95.608 6.9767
96.528 6.9764
97.4612 6.7497
98.3989 6.7494
99.3502 6.5301
100.3062 6.5298
101.2713 6.5295
102.2504 6.3174
103.2342 6.317
104.2275 6.3167
105.2351 6.1115
106.2477 6.1112
107.27 6.1109
108.307 5.9123
109.3491 5.9121
110.4013 5.9118
111.4686 5.7198
112.5411 5.7195
113.6292 5.5337
114.7225 5.5333
115.8263 5.5331
116.9461 5.3534
118.0713 5.3531
119.2074 5.3528
120.3599 5.1789
121.5179 5.1787
122.6871 5.1784
123.8733 5.0102
125.0651 5.01
126.2685 5.0097
127.4892 4.847
128.7159 4.8467
129.9544 4.8465
131.2048 4.8462
132.4672 4.846
133.7478 4.6886
135.0347 4.6883
136.334 4.6881
137.6458 4.6878
138.9765 4.5356
140.3136 4.5352
141.6638 4.5351
143.0268 4.5349
144.4096 4.3876
145.7991 4.3873
147.2019 4.3871
148.6181 4.3869
150.0551 4.2444
151.4988 4.2442
152.9565 4.244
154.4282 4.2437
155.9212 4.1059
157.4215 4.1057
158.9361 4.1055
160.4654 4.1053
162.0167 3.9719
163.5756 3.9717
165.1495 3.9715
166.7385 3.9713
168.3505 3.8423
169.9703 3.842
171.6058 3.8418
173.2569 3.8417
174.9239 3.8415
176.607 3.8413
178.3144 3.7165
180.0301 3.7163
181.7623 3.7162
183.5112 3.716
185.2769 3.7158
187.0596 3.7156
188.8679 3.5949
190.6853 3.5947
192.52 3.5945
194.3724 3.5943
196.2426 3.5941
198.1308 3.5939
200.0463 3.4772
201.971 3.4771
203.9144 3.4769
205.8763 3.4767
207.8573 3.4765
209.8668 3.3636
211.886 3.3634
213.9247 3.3632
215.983 3.3631
218.0613 3.3629
220.1594 3.3627
222.2777 3.3626
224.4266 3.2533
226.5859 3.2532
228.7662 3.253
230.9673 3.2528
233.1896 3.2527
235.4333 3.2525
237.6985 3.2523
239.9856 3.2522
242.2947 3.252
244.626 3.2518
246.991 3.1461
249.3675 3.1461
251.7669 3.1459
254.1893 3.1457
256.635 3.1456
259.1043 3.1454
261.5973 3.1453
264.1144 3.1451
266.6556 3.1449
269.2213 3.1448
271.8241 3.0426
274.4395 3.0425
277.0801 3.0423
279.7461 3.0422
282.4377 3.042
285.1553 3.0418
287.8989 3.0417
290.669 3.0415
293.4658 3.0414
296.2894 3.0412
299.1402 3.0411
302.0185 3.0409
304.9243 3.0408
307.8582 3.0406
310.8205 3.0405
313.8111 3.0403
316.845 2.9415
319.8936 2.9414
322.9715 2.9412
326.079 2.9411
329.2165 2.9409
332.3841 2.9407
335.5822 2.9405
338.8111 2.9405
342.0711 2.9403
345.3624 2.9402
348.6854 2.94
352.0403 2.9399
355.4276 2.9397
358.8474 2.9396
362.3001 2.9394
365.7861 2.9393
369.3056 2.9391
372.8589 2.939
376.4465 2.9388
380.0685 2.9386
383.7255 2.9386
387.4176 2.9384
391.1452 2.9383
394.9087 2.9381
398.7084 2.938
402.5447 2.9378
406.4178 2.9377
410.3283 2.9375
414.2763 2.9374
418.2624 2.9372
422.2868 2.9371
426.3498 2.9369
430.4522 2.9367
434.5939 2.9365
438.7753 2.9365
442.9971 2.9363
447.2596 2.9362
451.563 2.936
455.9078 2.9359
460.2944 2.9357
464.7233 2.9356
469.1947 2.9354
473.7092 2.9353
478.2671 2.9351
482.8688 2.935
487.5149 2.9348
492.2056 2.9346
496.9415 2.9344
501.7229 2.9344
506.5504 2.9342
511.4243 2.9341
516.345 2.9339
521.3132 2.9338
526.3291 2.9336
531.3933 2.9335
536.5062 2.9333
541.6684 2.9332
546.8801 2.933
552.1421 2.9329
557.4546 2.9327
562.8183 2.9325
568.2336 2.9324
573.701 2.9323
579.221 2.9321
584.7941 2.932
590.4208 2.9318
596.1017 2.9317
601.8372 2.9315
607.628 2.9314
613.4744 2.9312
619.3771 2.9311
625.3366 2.9308
631.3534 2.9308
637.4281 2.9306
643.5612 2.9304
649.7534 2.9304
656.0052 2.9302
662.3171 2.9301
668.6897 2.9299
675.0928 3.028
681.5884 3.0278
688.1464 3.0277
694.7675 3.0275
701.4525 3.0274
708.2017 3.0272
715.0158 3.027
721.8955 3.0269
728.8414 3.0267
735.854 3.0266
742.9343 3.0264
750.0826 3.0263
757.2997 3.0261
764.5862 3.026
771.9428 3.0258
779.3346 3.1271
786.8332 3.1269
794.4039 3.1268
802.0474 3.1266
809.7645 3.1265
817.5558 3.1263
825.4222 3.1261
833.3642 3.126
841.3826 3.1258
849.4781 3.1257
857.6516 3.1255
865.9037 3.1253
874.2352 3.1252
882.6065 3.2298
891.0987 3.2296
899.6726 3.2295
908.329 3.2293
917.0687 3.2291
925.8925 3.229
934.8012 3.2288
943.7955 3.2286
952.8765 3.2285
962.0448 3.2283
971.3014 3.2281
980.647 3.228
990.0372 3.336
999.5631 3.3357
1009.1807 3.3357
1018.8907 3.3355
1028.6942 3.3353
1038.592 3.3352
1048.5851 3.335
1058.6743 3.3348
1068.8606 3.3347
1079.1449 3.3345
1089.5281 3.3343
1100.0112 3.3342
1110.5445 3.4457
1121.2299 3.4456
1132.018 3.4454
1142.91 3.4452
1153.9068 3.445
1165.0094 3.4449
1176.2187 3.4447
1187.536 3.4445
1198.9622 3.4443
1210.4983 3.4442
1222.0895 3.5594
1233.8481 3.5593
1245.7199 3.5591
1257.7059 3.5589
1269.8072 3.5587
1282.0249 3.5585
1294.3602 3.5584
1306.8142 3.5582
1319.388 3.558
1332.0828 3.5577
1344.8383 3.6768
1357.778 3.6766
1370.842 3.6764
1384.032 3.6763
1397.3488 3.6762
1410.7936 3.676
1424.3679 3.6758
1438.0729 3.6756
1451.9096 3.6754
1465.8795 3.6752
1479.9162 3.7982
1494.1555 3.798
1508.5319 3.7978
1523.0466 3.7976
1537.7008 3.7974
1552.4963 3.7973
1567.434 3.7971
1582.5154 3.7969
1597.7419 3.7967
1613.0413 3.9238
1628.5615 3.9236
1644.2311 3.9234
1660.0514 3.9232
1676.024 3.923
1692.1503 3.9228
1708.4317 3.9226
1724.8698 3.9224
1741.3864 4.0536
1758.1415 4.0534
1775.0579 4.0532
1792.137 4.053
1809.3805 4.0528
1826.7899 4.0526
1844.3668 4.0524
1862.1128 4.0522
1880.0295 4.052
1898.0319 4.1876
1916.2942 4.1874
1934.7323 4.1872
1953.3477 4.187
1972.1424 4.1868
1991.1178 4.1865
2010.2758 4.1863
2029.6181 4.1861
2049.0529 4.3262
2068.7684 4.326
2088.6735 4.3258
2108.7702 4.3256
2129.0602 4.3254
2149.5453 4.3251
2170.2278 4.3249
2191.009 4.4697
2212.0903 4.4695
2233.3744 4.4692
2254.8633 4.4689
2276.559 4.4687
2298.4635 4.4685
2320.5787 4.4683
2342.7995 4.6179
2365.3414 4.6176
2388.1 4.6174
2411.0777 4.6172
2434.2764 4.6169
2457.6984 4.6167
2481.3457 4.6165
2505.2206 4.6162
2529.2095 4.7707
2553.5449 4.7705
2578.1144 4.7702
2602.9203 4.77
2627.9649 4.7698
2653.2505 4.7694
2678.7793 4.7692
2704.4303 4.9289
2730.4516 4.9287
2756.7231 4.9284
2783.2477 4.9282
2810.0273 4.9279
2837.0647 4.9277
2864.362 4.9274
2891.9223 4.9272
2919.7476 4.9268
2947.7059 5.0918
2976.0679 5.0915
3004.7027 5.0913
3033.6133 5.091
3062.8018 5.0908
3092.2713 5.0905
3122.0244 5.0903
3152.0636 5.09
3182.2465 5.2604
3212.8652 5.2601
3243.7785 5.2598
3274.9893 5.2596
3306.5004 5.2593
3338.3146 5.259
3370.435 5.2588
3402.8643 5.2585
3435.4487 5.4344
3468.5038 5.4342
3501.8768 5.4339
3535.5709 5.4337
3569.5893 5.4334
3603.9348 5.4331
3638.611 5.4328
3673.6207 5.4325
3708.9673 5.4323
3744.4828 5.6141
3780.5112 5.6138
3816.8862 5.6135
3853.6114 5.6132
3890.6898 5.613
3928.125 5.6127
3965.9203 5.6124
4004.0794 5.612
4042.6055 5.6118
4081.3159 5.7995
4120.5852 5.7993
4160.2323 5.7991
4200.261 5.7988
4240.6747 5.7985
4281.4774 5.7982
4322.6726 5.7979
4364.2642 5.7976
4406.256 5.7973
4448.4485 5.9912
4491.2503 5.991
4534.4639 5.9907
4578.0933 5.9904
4622.1425 5.9901
4666.6155 5.9898
4711.5164 5.9895
4756.8493 5.9891
4802.399 6.1897
4848.6064 6.1893
4895.2583 6.189
4942.3592 6.1887
4989.9133 6.1884
5037.9249 6.1881
5086.3984 6.1878
5135.3384 6.1875
5184.5123 6.3945
5234.3963 6.3942
5284.7602 6.3939
5335.6088 6.3936
5386.9465 6.3932
5438.7783 6.3929
5491.1088 6.3926
5543.9426 6.3923
5597.0292 6.6061
5650.8824 6.6059
5705.2536 6.6055
5760.1481 6.6052
5815.5707 6.6049
5871.5265 6.6045
5928.0208 6.6042
5985.0586 6.6038
6042.369 6.8249
6100.507 6.8246
6159.2045 6.8242
6218.4667 6.8239
6278.2992 6.8235
6338.7073 6.8232
6399.6966 6.8228
6461.2728 6.8225
6523.1433 7.0508
6585.9072 7.0505
6649.275 7.0501
6713.2526 7.0497
6777.8457 7.0493
6843.0603 7.049
6908.9024 7.0487
6975.0592 7.2846
7042.1713 7.2842
7109.9292 7.2839
7178.339 7.2835
7247.4071 7.2831
7317.1397 7.2827
7387.5433 7.2824
7458.6242 7.282
7530.0449 7.5257
7602.4969 7.5253
7675.6461 7.525
7749.4992 7.5246
7824.0628 7.5242
7899.3437 7.5238
7975.3492 7.5234
8052.0858 7.5231
8129.1893 7.7749
8207.4062 7.7745
8286.3756 7.7741
8366.1049 7.7737
8446.6013 7.7732
8527.8723 7.7729
8609.9252 7.7725
8692.7675 7.7721
8776.407 7.7717
8860.4463 8.0318
8945.6991 8.0314
9031.7722 8.031
9118.6735 8.0306
9206.4109 8.0302
9294.9926 8.0298
9383.9976 8.2985
9474.2879 8.2981


==> pictures/CTA_Snowmass_1310.7040.txt <==
57.4815 21.5016
57.8133 21.5016
58.148 20.9327
58.4836 20.9327
58.4845 20.3791
58.8222 20.3791
59.1626 19.8399
59.5042 19.8399
59.8486 19.3152
60.195 18.8043
60.5434 18.3068
60.8938 17.8226
61.2463 17.3511
61.6008 16.8921
61.9573 16.4453
62.316 16.0103
62.6766 15.5867
63.0385 15.5867
63.4034 15.1743
63.7703 14.773
64.1394 14.3822
64.5107 14.0018
64.8841 13.6314
65.2596 13.2708
65.6364 13.2708
66.0153 13.2708
66.3974 12.9198
66.7816 12.5779
67.1683 12.2453
67.557 11.9214
67.947 11.9214
68.3393 11.9214
68.7349 11.6059
69.1317 11.6059
69.5318 11.299
69.9343 11.0001
70.3391 10.709
70.745 10.709
71.1546 10.4258
71.5665 10.1501
71.9807 9.8816
72.3961 9.8816
72.8153 9.6202
73.2356 9.6202
73.2367 9.3657
73.6595 9.3657
74.0859 9.1179
74.5135 9.1179
74.9449 8.8767
75.3775 8.8767
75.3787 8.6419
75.815 8.4133
76.2538 8.1908
76.6951 7.9741
77.1379 7.9741
77.5844 7.7631
78.0323 7.7631
78.4839 7.5577
78.9382 7.3578
79.3939 7.3578
79.8535 7.1632
80.3157 6.9738
80.7793 6.9738
81.2469 6.7893
81.7159 6.7893
82.1889 6.6097
82.6634 6.6097
83.1419 6.4348
83.6231 6.2646
84.1059 6.2646
84.5927 6.0989
85.081 6.0989
85.5735 5.9376
86.0688 5.7805
86.5657 5.7805
87.0667 5.6276
87.5707 5.4787
88.0762 5.4787
88.5859 5.3338
89.0974 5.3338
89.6131 5.1927
90.1318 5.0554
90.6521 5.0554
91.1768 4.9216
91.7032 4.9216
92.234 4.7913
92.7665 4.7913
93.3034 4.6646
93.842 4.6646
94.3852 4.5413
94.9301 4.5413
95.4796 4.4212
96.0308 4.4212
96.5866 4.3042
97.1442 4.3042
97.7065 4.1904
98.2706 4.1904
98.8394 4.0795
99.41 4.0795
99.4115 3.9716
99.9854 3.9716
100.5641 3.8665
101.1447 3.8665
101.7301 3.7643
102.3189 3.6646
102.9111 3.5676
103.5053 3.5676
104.1044 3.4734
104.7054 3.4734
105.3098 3.4734
105.9194 3.3815
106.5309 3.3815
107.1475 3.292
107.766 3.292
108.3881 3.292
109.0139 3.292
109.6433 3.292
110.2779 3.205
110.9144 3.205
111.5565 3.1202
112.2005 3.1202
112.85 3.0376
113.5013 3.0376
113.503 2.9573
114.1584 2.9573
114.8192 2.8791
115.482 2.8791
116.1504 2.8029
116.8227 2.7288
117.4971 2.7288
118.1755 2.7288
118.8577 2.7288
119.5439 2.7288
120.234 2.7288
120.9299 2.6566
121.628 2.6566
122.3321 2.5863
123.0383 2.5863
123.7486 2.5863
124.4649 2.5179
125.1834 2.5179
125.1853 2.4513
125.908 2.4513
126.6368 2.3864
127.3679 2.3864
128.1051 2.3233
128.8446 2.3233
129.5904 2.2618
130.3385 2.2618
131.0929 2.202
131.8497 2.202
132.6129 2.1438
133.3785 2.1438
134.1505 2.0871
134.925 2.0871
135.7039 2.0871
136.4873 2.0871
137.2772 2.0318
138.0698 2.0318
138.8669 2.0318
139.6686 2.0318
140.4769 1.9781
141.2901 1.9258
142.1058 1.9258
142.9262 1.9258
143.7534 1.8748
144.5833 1.8748
145.418 1.8748
146.2597 1.8252
147.1041 1.8252
147.9556 1.777
148.8096 1.777
149.671 1.73
150.5351 1.73
151.4041 1.73
152.2782 1.73
153.1596 1.6842
154.0438 1.6842
154.9354 1.6396
155.8298 1.6396
156.7295 1.6396
157.6367 1.5963
158.5467 1.5963
159.462 1.5963
160.3826 1.5963
161.3085 1.5963
162.2422 1.554
163.1788 1.554
163.1812 1.5129
164.1233 1.5129
165.0733 1.4729
166.0262 1.4729
166.9872 1.4339
167.9513 1.4339
168.9207 1.4339
169.896 1.4339
170.8794 1.396
171.8685 1.3591
172.8607 1.3591
173.8612 1.3231
174.8649 1.3231
175.8744 1.3231
176.8923 1.2881
177.9136 1.2881
178.9434 1.2541
179.9765 1.2541
181.0155 1.2541
182.0632 1.2209
183.1143 1.2209
183.117 1.1886
184.1742 1.1886
185.2402 1.1571
186.3096 1.1571
187.388 1.1265
188.4698 1.1265
189.5577 1.1265
190.6521 1.1265
191.7557 1.0967
192.8627 1.0967
192.8655 1.0677
193.979 1.0677
195.1017 1.0395
196.231 1.012
197.3639 1.012
198.5062 0.9851
199.6522 0.9851
200.8048 0.9851
201.967 0.9592
203.1331 0.9592
204.3058 0.9592
205.4852 0.9592
206.6715 0.9592
207.8678 0.9338
209.0678 0.9338
210.2748 0.9338
211.4887 0.9338
212.7128 0.9091
213.9407 0.9091
215.1791 0.885
216.4214 0.885
217.674 0.8616
218.9306 0.8616
220.1945 0.8616
221.4691 0.8388
222.7477 0.8388
224.0336 0.8388
225.3303 0.8166
226.6312 0.8166
227.9395 0.8166
229.2554 0.8166
230.5824 0.795
231.9136 0.795
233.2524 0.795
234.599 0.795
235.9569 0.774
237.3191 0.774
238.6891 0.774
240.0671 0.774
241.4566 0.7534
242.8506 0.7534
244.2526 0.7534
245.6627 0.7534
247.0809 0.7534
248.511 0.7336
249.9457 0.7336
251.3887 0.7336
252.8437 0.7142
254.3034 0.7142
255.7715 0.7142
257.2481 0.7142
258.7332 0.7142
260.2308 0.6953
261.733 0.6953
263.2441 0.6953
264.7639 0.6953
266.2924 0.6953
267.8336 0.6768
269.3799 0.6768
270.9351 0.6768
272.4992 0.6768
274.0724 0.6768
275.6545 0.6768
277.2501 0.659
278.8507 0.659
280.4605 0.659
282.0796 0.659
283.7081 0.659
285.346 0.659
286.9976 0.6416
288.6545 0.6416
290.3209 0.6416
291.9969 0.6416
293.6827 0.6416
295.378 0.6416
297.0834 0.6416
298.8029 0.6246
300.5279 0.6246
302.2629 0.6246
304.0079 0.6246
305.763 0.6246
307.5282 0.6246
309.3035 0.6246
311.0937 0.608
312.8898 0.608
314.6961 0.608
316.5129 0.608
318.3401 0.608
320.1827 0.592
322.0312 0.592
323.8902 0.592
325.7601 0.592
327.6408 0.592
329.5323 0.592
331.4346 0.592
333.3481 0.592
335.2725 0.592
337.2081 0.592
339.1599 0.5763
341.1179 0.5763
343.0872 0.5763
345.0679 0.5763
347.06 0.5763
349.0636 0.5763
351.084 0.5611
353.1108 0.5611
355.1493 0.5611
357.1997 0.5611
359.2618 0.5611
361.3359 0.5611
363.4219 0.5611
365.5199 0.5611
367.6356 0.5462
369.758 0.5462
371.8925 0.5462
374.0396 0.5462
376.199 0.5462
378.3708 0.5462
380.5552 0.5462
382.7521 0.5462
384.9618 0.5462
387.1842 0.5462
389.4253 0.5318
391.6735 0.5318
393.9346 0.5318
396.2088 0.5318
398.4962 0.5318
400.7967 0.5318
403.1106 0.5318
405.4378 0.5318
407.7845 0.5177
410.1386 0.5177
412.5064 0.5177
414.8878 0.5177
417.283 0.5177
419.692 0.5177
422.115 0.5177
424.5518 0.5177
427.0028 0.5177
429.468 0.5177
431.9538 0.504
434.4475 0.504
436.9556 0.504
439.4782 0.504
442.0153 0.504
444.5671 0.504
447.1336 0.504
449.7149 0.504
452.3112 0.504
454.9224 0.504
457.5556 0.4907
460.1971 0.4907
462.8538 0.4907
465.5259 0.4907
468.2134 0.4907
470.9165 0.4907
473.6351 0.4907
476.3695 0.4907
479.1196 0.4907
481.8856 0.4907
484.6675 0.4907
487.4656 0.4907
490.2798 0.4907
493.1102 0.4907
495.9643 0.4777
498.8276 0.4777
501.7074 0.4777
504.6038 0.4777
507.5169 0.4777
510.4468 0.4777
513.3937 0.4777
516.3575 0.4777
519.3385 0.4777
522.3445 0.4651
525.3599 0.4651
528.393 0.4651
531.4434 0.4651
534.5114 0.4651
537.5973 0.4651
540.7008 0.4651
543.8305 0.4527
546.9701 0.4527
550.1278 0.4527
553.3037 0.4527
556.498 0.4527
559.7107 0.4527
562.942 0.4527
566.1919 0.4527
569.4605 0.4527
572.7481 0.4527
576.0632 0.4408
579.3889 0.4408
582.7337 0.4408
586.0979 0.4408
589.4815 0.4408
592.8846 0.4408
596.3074 0.4408
599.7499 0.4408
603.2123 0.4408
606.6947 0.4408
610.1972 0.4408
613.729 0.4291
617.2722 0.4291
620.8357 0.4291
624.4199 0.4291
628.0248 0.4291
631.6503 0.4291
635.297 0.4291
638.9741 0.4178
642.663 0.4178
646.3731 0.4178
650.1047 0.4178
653.8578 0.4178
657.6326 0.4178
661.4291 0.4178
665.2476 0.4178
669.0882 0.4178
672.9508 0.4178
676.8359 0.4178
680.7433 0.4178
684.6733 0.4178
688.626 0.4178
692.6118 0.4067
696.6103 0.4067
700.6319 0.4067
704.6766 0.4067
708.7449 0.4067
712.8365 0.4067
716.9518 0.4067
721.0908 0.4067
725.2537 0.4067
729.4407 0.4067
733.6518 0.4067
737.8872 0.4067
742.1471 0.4067
746.4316 0.4067
750.7408 0.4067
755.0749 0.4067
759.434 0.4067
763.8183 0.4067
768.2279 0.4067
772.6629 0.4067
777.1236 0.4067
781.6099 0.4067
786.1223 0.4067
790.6606 0.4067
795.237 0.396
799.8279 0.396
804.4455 0.396
809.0896 0.396
813.7606 0.396
818.4585 0.396
823.1835 0.396
827.9358 0.396
832.7156 0.396
837.5229 0.396
842.358 0.396
847.221 0.396
852.1121 0.396
857.0314 0.396
861.979 0.396
866.9554 0.396
871.9604 0.396
876.9943 0.396
882.0573 0.396
887.1495 0.396
892.2711 0.396
897.4222 0.396
902.6031 0.396
907.8138 0.396
913.0548 0.396
918.326 0.396
923.6276 0.396
928.9597 0.396
934.3366 0.3855
939.7306 0.3855
945.1558 0.3855
950.6263 0.3753
956.1144 0.3753
961.6341 0.3753
967.1858 0.3753
972.7694 0.3753
978.3853 0.3753
984.0336 0.3753
989.7145 0.3753
995.4282 0.3753
1001.1749 0.3753
1006.9548 0.3753
1012.768 0.3753
1018.5997 0.3855
1024.4801 0.3855
1030.3945 0.3855
1036.3431 0.3855
1042.326 0.3855
1048.3434 0.3855
1054.3956 0.3855
1060.4827 0.3855
1066.605 0.3855
1072.7626 0.3855
1078.9558 0.3855
1085.1847 0.3855
1091.4495 0.3855
1097.7506 0.3855
1104.088 0.3855
1110.462 0.3855
1116.8728 0.3855
1123.3206 0.3855
1129.8056 0.3855
1136.3281 0.3855
1142.8881 0.3855
1149.4862 0.3855
1156.1223 0.3855
1162.7967 0.3855
1169.5096 0.3855
1176.2612 0.3855
1183.0519 0.3855
1189.8818 0.3855
1196.7511 0.3855
1203.66 0.3855
1210.6089 0.3855
1217.5977 0.3855
1224.6271 0.3855
1231.697 0.3855
1238.8077 0.3855
1245.9594 0.3855
1253.1525 0.3855
1260.387 0.3855
1267.6634 0.3855
1274.9817 0.3855
1282.3423 0.3855
1289.7452 0.3855
1297.1912 0.3855
1304.68 0.3855
1312.212 0.3855
1319.7875 0.3855
1327.4067 0.3855
1335.07 0.3855
1342.7774 0.3855
1350.5293 0.3855
1358.3262 0.3855
1366.1679 0.3855
1374.0549 0.3855
1381.9874 0.3855
1389.9658 0.3855
1397.9902 0.3855
1406.0609 0.3855
1414.1782 0.3855
1422.3424 0.3855
1430.5537 0.3855
1438.8124 0.3855
1447.1188 0.3855
1455.4514 0.396
1463.8538 0.396
1472.3049 0.396
1480.8046 0.396
1489.3534 0.396
1497.9516 0.396
1506.5994 0.396
1515.2971 0.396
1524.0451 0.396
1532.8435 0.396
1541.6926 0.396
1550.5699 0.4067
1559.5215 0.4067
1568.5248 0.4067
1577.58 0.4067
1586.6876 0.4067
1595.8476 0.4067
1605.0367 0.4178
1614.3027 0.4178
1623.6221 0.4178
1632.9955 0.4178
1642.423 0.4178
1651.9048 0.4178
1661.4414 0.4178
1671.0331 0.4178
1680.655 0.4291
1690.3576 0.4291
1700.1162 0.4291
1709.9311 0.4291
1719.8027 0.4291
1729.7313 0.4291
1739.7172 0.4291
1749.7607 0.4291
1759.8359 0.4408
1769.9957 0.4408
1780.214 0.4408
1790.4914 0.4408
1800.8279 0.4408
1811.2244 0.4408
1821.6806 0.4408
1832.1975 0.4408
1842.7749 0.4408
1853.4134 0.4408
1864.1133 0.4408
1874.875 0.4408
1885.6987 0.4408
1896.5569 0.4527
1907.5059 0.4527
1918.5181 0.4527
1929.5937 0.4527
1940.7336 0.4527
1951.9376 0.4527
1963.177 0.4651
1974.5106 0.4651
1985.9097 0.4651
1997.3745 0.4651
2008.9055 0.4651
2020.503 0.4651
2032.1676 0.4651
2043.8995 0.4651
2055.6684 0.4777
2067.5361 0.4777
2079.4721 0.4777
2091.4771 0.4777
2103.5514 0.4777
2115.6954 0.4777
2127.9095 0.4777
2140.1622 0.4907
2152.5175 0.4907
2164.9442 0.4907
2177.4426 0.4907
2190.0132 0.4907
2202.6562 0.4907
2215.3725 0.4907
2228.162 0.4907
2241.0254 0.4907
2253.963 0.4907
2266.9752 0.4907
2280.0628 0.4907
2293.2258 0.4907
2306.4304 0.504
2319.7457 0.504
2333.1378 0.504
2346.5722 0.5177
2360.1192 0.5177
2373.7444 0.5177
2387.4482 0.5177
2401.2311 0.5177
2415.0937 0.5177
2429.0362 0.5177
2443.0592 0.5177
2457.1632 0.5177
2471.3487 0.5177
2485.579 0.5318
2499.9284 0.5318
2514.3607 0.5318
2528.8763 0.5318
2543.4758 0.5318
2558.1595 0.5318
2572.928 0.5318
2587.7816 0.5318
2602.7212 0.5318
2617.7469 0.5318
2632.8594 0.5318
2648.0591 0.5318
2663.3466 0.5318
2678.7224 0.5318
2694.1467 0.5462
2709.7003 0.5462
2725.3436 0.5462
2741.0773 0.5462
2756.9017 0.5462
2772.8176 0.5462
2788.8253 0.5462
2804.9254 0.5462
2821.1185 0.5462
2837.4051 0.5462
2853.7431 0.5611
2870.2181 0.5611
2886.7881 0.5611
2903.4538 0.5611
2920.2157 0.5611
2937.0743 0.5611
2954.0303 0.5611
2971.0842 0.5611
2988.2365 0.5611
3005.4879 0.5611
3022.8388 0.5611
3040.2899 0.5611
3057.8418 0.5611
3075.495 0.5611
3093.2501 0.5611
3111.0613 0.5763
3129.0218 0.5763
3147.0859 0.5763
3165.2543 0.5763
3183.5276 0.5763
3201.8587 0.592
3220.3433 0.592
3238.9346 0.592
3257.6333 0.592
3276.4399 0.592
3295.355 0.592
3314.3794 0.592
3333.5135 0.592
3352.7583 0.592
3372.1141 0.592
3391.5816 0.592
3411.1615 0.592
3430.8544 0.592
3450.661 0.592
3470.5819 0.592
3490.6179 0.592
3510.7696 0.592
3530.9849 0.608
3551.3697 0.608
3571.8719 0.608
3592.4928 0.608
3613.2326 0.608
3634.0921 0.608
3655.072 0.608
3676.173 0.608
3697.3959 0.608
3718.7412 0.608
3740.2099 0.608
3761.8025 0.608
3783.5197 0.608
3805.3623 0.608
3827.331 0.608
3849.3692 0.6246
3871.5918 0.6246
3893.943 0.6246
3916.423 0.6246
3939.0329 0.6246
3961.7732 0.6246
3984.6449 0.6246
4007.6486 0.6246
4030.7851 0.6246
4054.0552 0.6246
4077.4596 0.6246
4100.9992 0.6246
4124.6745 0.6246
4148.4867 0.6246
4172.374 0.6416
4196.4616 0.6416
4220.6882 0.6416
4245.0546 0.6416
4269.5615 0.6416
4294.2102 0.6416
4319.001 0.6416
4343.935 0.6416
4368.9479 0.659
4394.1702 0.659
4419.5381 0.659
4445.0525 0.659
4470.7142 0.659
4496.524 0.659
4522.4828 0.659
4548.5915 0.659
4574.7828 0.6768
4601.1934 0.6768
4627.7565 0.6768
4654.4729 0.6768
4681.3436 0.6768
4708.3694 0.6768
4735.5513 0.6768
4762.89 0.6768
4790.3153 0.6953
4817.9702 0.6953
4845.7847 0.6953
4873.7599 0.6953
4901.8965 0.6953
4930.1956 0.6953
4958.658 0.6953
4987.2848 0.6953
5016.0021 0.7142
5044.96 0.7142
5074.085 0.7142
5103.378 0.7142
5132.8403 0.7142
5162.3958 0.7336
5192.1987 0.7336
5222.1738 0.7336
5252.3218 0.7336
5282.644 0.7336
5313.1411 0.7336
5343.7348 0.7534
5374.5846 0.7534
5405.6126 0.7534
5436.8195 0.7534
5468.2069 0.7534
5499.7753 0.7534
5531.526 0.7534
5563.46 0.7534
5595.495 0.774
5627.7983 0.774
5660.288 0.774
5692.9654 0.774
5725.8314 0.774
5758.8013 0.795
5792.0474 0.795
5825.4854 0.795
5859.0292 0.8166
5892.8538 0.8166
5926.8738 0.8166
5961.0902 0.8166
5995.4148 0.8388
6030.0268 0.8388
6064.7484 0.8616
6099.7607 0.8616
6134.975 0.8616
6134.8838 0.885
6170.301 0.885
6205.9226 0.885
6241.75 0.885
6277.7842 0.885
6314.0264 0.885
6350.4778 0.885
6387.1397 0.885
6424.0132 0.885
6461.0996 0.885
6498.3033 0.9091
6535.8186 0.9091
6573.5504 0.9091
6611.5001 0.9091
6649.5697 0.9338
6687.9584 0.9338
6726.5686 0.9338
6765.4016 0.9338
6804.4588 0.9338
6843.7416 0.9338
6883.1486 0.9592
6922.8857 0.9592
6962.8521 0.9592
7002.9449 0.9851
7043.3735 0.9851
7084.0356 0.9851
7124.9323 0.9851
7166.0652 0.9851
7207.4355 0.9851
7249.0447 0.9851
7290.894 0.9851
7332.9849 0.9851
7375.319 0.9851
7417.8973 0.9851
7460.7215 0.9851
7503.7929 0.9851
7547.113 0.9851
7590.6831 0.9851
7634.5048 0.9851
7678.5794 0.9851
7722.9085 0.9851
7767.4936 0.9851
7812.336 0.9851
7857.4373 0.9851
7902.799 0.9851
7948.4224 0.9851
7994.3094 0.9851
8040.4613 0.9851
8086.8796 0.9851
8133.5659 0.9851
8180.3998 1.012
8227.626 1.012
8275.1248 1.012
8322.8978 1.012
8370.9466 1.012
8419.2728 1.012
8467.7519 1.0395
8516.637 1.0395
8565.8043 1.0395
8615.2554 1.0395
8664.9921 1.0395
8715.0158 1.0395
8765.3284 1.0395
8815.9314 1.0395
8866.8265 1.0395
8917.8827 1.0677
8969.3664 1.0677
9021.1473 1.0677
9073.2272 1.0677
9125.4718 1.0967
9178.154 1.0967
9231.1403 1.0967
9284.4324 1.0967
9338.0323 1.0967
9391.9416 1.0967
9446.1621 1.0967
9500.6956 1.0967
9555.5439 1.0967
9610.7088 1.0967
9666.0484 1.1265
9721.8514 1.1265
9721.7066 1.1571
9721.5617 1.1886
9721.417 1.2209


==> pictures/EGBinterpret_bblim.dat <==
10	4.349889791086142e-26	1.8411003148860365e-25	1.5818463512670593e-26
50	8.846306074133026e-26	3.974563159031773e-25	3.66122031911331e-26
100	9.236631673636267e-26	4.149932825739197e-25	3.9385979412226566e-26
500	2.095716076998294e-25	8.609293669276557e-25	7.323741267745345e-26
1000	4.178047808007833e-25	1.699366718565488e-24	1.3754528597968014e-25
5000	2.2085589510819843e-24	1.0022078749750258e-23	9.702890743020433e-25
10000	3.830458162069327e-24	1.8268647963274025e-23	2.094657839744414e-24
20000	7.560844556514158e-24	3.678482895184126e-23	4.6128336107266916e-24
30000	1.2231012786113118e-23	5.950601283785457e-23	7.688188475824107e-24

==> pictures/EGBinterpret_taulim.dat <==
10	2.741147488731673e-26	1.243887829359967e-25	1.1649150557811196e-26
50	3.038171675422662e-26	1.3117596161723773e-25	1.1805429749230781e-26
100	4.9639316737771664e-26	2.039204928703035e-25	1.711743944852119e-26
500	2.8413999997616326e-25	1.263974881571945e-24	1.1375381956589398e-25
1000	5.027092203334389e-25	2.3975768395293433e-24	2.73976333921695e-25
5000	3.085127012840033e-24	1.5311376205780034e-23	2.1996133141079774e-24
10000	1.2716696154845793e-23	6.374363820101543e-23	9.06666534546171e-24
20000	6.085498330766464e-23	3.020211289655678e-22	4.2533066142877176e-23
30000	1.4951541037899398e-22	7.494600884242416e-22	1.0450005066763729e-22

==> pictures/EGRET_line_0610295.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\EGRET_line_0610295.png onsdag 12-mar-2014 4:09:33 em
0.1063 1.5543e-5
0.1073 1.5543e-5
0.1082 1.5216e-5
0.1092 1.4896e-5
0.1092 1.4582e-5
0.1102 1.4275e-5
0.1112 1.3975e-5
0.1112 1.368e-5
0.1122 1.3392e-5
0.1132 1.311e-5
0.1132 1.2834e-5
0.1132 1.2563e-5
0.1142 1.2564e-5
0.1153 1.2565e-5
0.1163 1.2565e-5
0.1174 1.2301e-5
0.1185 1.2302e-5
0.1195 1.2302e-5
0.1206 1.2043e-5
0.1217 1.2044e-5
0.1228 1.2045e-5
0.1239 1.2045e-5
0.1251 1.2046e-5
0.1262 1.2047e-5
0.1273 1.2047e-5
0.1285 1.2308e-5
0.1297 1.2574e-5
0.1309 1.2845e-5
0.132 1.3123e-5
0.1333 1.3406e-5
0.1345 1.3696e-5
0.1357 1.3992e-5
0.1357 1.4294e-5
0.137 1.4602e-5
0.137 1.4917e-5
0.137 1.5238e-5
0.1381 1.5568e-5
0.1381 1.5903e-5
0.1395 1.6247e-5
0.1395 1.6597e-5
0.1407 1.6598e-5
0.1408 1.6956e-5
0.1408 1.7321e-5
0.142 1.7695e-5
0.142 1.8076e-5
0.1433 1.8467e-5
0.1447 1.8866e-5
0.146 1.9274e-5
0.146 1.9689e-5
0.1473 2.0114e-5
0.1487 2.0549e-5
0.1487 2.0992e-5
0.15 2.1445e-5
0.1514 2.1909e-5
0.1528 2.2382e-5
0.1542 2.2866e-5
0.1556 2.336e-5
0.157 2.3864e-5
0.1584 2.438e-5
0.1599 2.4907e-5
0.1613 2.5445e-5
0.1613 2.5993e-5
0.1628 2.5995e-5
0.1643 2.6556e-5
0.1658 2.713e-5
0.1673 2.7716e-5
0.1688 2.7718e-5
0.1688 2.8315e-5
0.1688 2.8925e-5
0.1703 2.955e-5
0.1719 3.0189e-5
0.1735 3.0841e-5
0.1751 3.0843e-5
0.1767 3.1509e-5
0.1783 3.219e-5
0.1799 3.2192e-5
0.1816 3.2888e-5
0.1832 3.3598e-5
0.1849 3.36e-5
0.1865 3.4326e-5
0.1883 3.4328e-5
0.19 3.433e-5
0.1917 3.4332e-5
0.1935 3.5073e-5
0.1952 3.5831e-5
0.197 3.6605e-5
0.197 3.7394e-5
0.1988 3.8202e-5
0.2006 3.8204e-5
0.2024 3.903e-5
0.2043 3.9873e-5
0.2062 4.0735e-5
0.2062 4.1612e-5
0.208 4.2512e-5
0.2099 4.343e-5
0.2119 4.4368e-5
0.2138 4.5327e-5
0.2157 4.533e-5
0.2157 4.6306e-5
0.2177 4.6309e-5
0.2197 4.731e-5
0.2217 4.8332e-5
0.2237 4.9376e-5
0.2258 5.0443e-5
0.2278 5.0446e-5
0.2278 5.1533e-5
0.2299 5.2646e-5
0.2299 5.3781e-5
0.232 5.3784e-5
0.232 5.4943e-5
0.2341 5.613e-5
0.2341 5.7339e-5
0.2363 5.8578e-5
0.2363 5.9841e-5
0.2384 5.9844e-5
0.2406 5.9847e-5
0.2428 5.9851e-5
0.245 5.9854e-5
0.2472 6.1147e-5
0.2495 6.1151e-5
0.2518 6.2472e-5
0.2541 6.2475e-5
0.2564 6.2479e-5
0.2587 6.2482e-5
0.261 6.2486e-5
0.2634 6.2489e-5
0.2658 6.2493e-5
0.2682 6.2496e-5
0.2707 6.25e-5
0.2731 6.2503e-5
0.2756 6.2507e-5
0.2781 6.251e-5
0.2806 6.1195e-5
0.2832 5.9908e-5
0.2858 5.9911e-5
0.2884 5.865e-5
0.291 5.8654e-5
0.2936 5.742e-5
0.2963 5.7423e-5
0.299 5.6215e-5
0.3017 5.6218e-5
0.3044 5.5035e-5
0.3072 5.5038e-5
0.31 5.5041e-5
0.3128 5.3883e-5
0.3155 5.3886e-5
0.3185 5.3889e-5
0.3214 5.3892e-5
0.3243 5.2758e-5
0.3273 5.2761e-5
0.3302 5.2764e-5
0.3332 5.2767e-5
0.3363 5.1657e-5
0.3393 5.166e-5
0.3424 5.1663e-5
0.3455 5.1665e-5
0.3487 5.1668e-5
0.3518 5.2785e-5
0.355 5.2788e-5
0.3583 5.2791e-5
0.3615 5.3931e-5
0.3648 5.3934e-5
0.3682 5.51e-5
0.3715 5.5103e-5
0.3749 5.6293e-5
0.3783 5.6296e-5
0.3818 5.63e-5
0.3852 5.7516e-5
0.3888 5.8759e-5
0.3923 6.0028e-5
0.3959 6.1325e-5
0.3995 6.1329e-5
0.4031 6.1332e-5
0.4068 6.2657e-5
0.4068 6.4007e-5
0.4104 6.4011e-5
0.4104 6.539e-5
0.4143 6.6803e-5
0.418 6.6807e-5
0.4218 6.6811e-5
0.4257 6.8254e-5
0.4257 6.9725e-5
0.4296 6.9729e-5
0.4296 7.1232e-5
0.4335 7.2771e-5
0.4375 7.4343e-5
0.4415 7.5949e-5
0.4455 7.759e-5
0.4495 7.7595e-5
0.4496 7.9267e-5
0.4537 7.9271e-5
0.4578 8.0984e-5
0.462 8.2734e-5
0.4662 8.4521e-5
0.4704 8.6348e-5
0.4747 8.8213e-5
0.4791 8.8218e-5
0.4834 9.0124e-5
0.4878 9.2071e-5
0.4923 9.4061e-5
0.4968 9.6093e-5
0.5013 9.6099e-5
0.5059 9.8175e-5
0.5105 1.003e-4
0.5151 1.003e-4
0.5198 1.0247e-4
0.5246 1.0468e-4
0.5293 1.0694e-4
0.5342 1.0695e-4
0.5391 1.0926e-4
0.544 1.1162e-4
0.5489 1.1163e-4
0.554 1.1404e-4
0.559 1.1405e-4
0.5641 1.1651e-4
0.5692 1.1652e-4
0.5744 1.1903e-4
0.5796 1.1904e-4
0.5849 1.2161e-4
0.5903 1.2162e-4
0.5956 1.2425e-4
0.6011 1.2426e-4
0.6065 1.2426e-4
0.612 1.2695e-4
0.6176 1.2969e-4
0.6233 1.3249e-4
0.629 1.325e-4
0.6347 1.3536e-4
0.6404 1.3537e-4
0.6463 1.3829e-4
0.6522 1.383e-4
0.6581 1.3831e-4
0.6581 1.4129e-4
0.6642 1.4434e-4
0.6702 1.4435e-4
0.6763 1.4436e-4
0.6763 1.4747e-4
0.6825 1.5066e-4
0.6886 1.5391e-4
0.6949 1.5724e-4
0.7013 1.6063e-4
0.7077 1.6411e-4
0.7142 1.6765e-4
0.7207 1.7127e-4
0.7273 1.7497e-4
0.7273 1.7874e-4
0.734 1.8261e-4
0.734 1.8654e-4
0.734 1.9056e-4
0.7407 1.9057e-4
0.7407 1.9468e-4
0.7407 1.9887e-4
0.7475 2.0317e-4
0.7475 2.0755e-4
0.7476 2.1202e-4
0.7476 2.1659e-4
0.7476 2.2126e-4
0.7476 2.2603e-4
0.7477 2.309e-4
0.7477 2.3587e-4
0.7477 2.4096e-4
0.7477 2.4615e-4
0.7478 2.5145e-4
0.7478 2.5687e-4
0.7478 2.6241e-4
0.7478 2.6806e-4
0.7479 2.7384e-4
0.7479 2.7974e-4
0.7479 2.8577e-4
0.7479 2.9192e-4
0.748 2.9822e-4
0.748 3.0464e-4
0.748 3.1121e-4
0.7548 3.1793e-4
0.7549 3.2478e-4
0.7549 3.3178e-4
0.7618 3.3895e-4
0.7618 3.4625e-4
0.7688 3.5373e-4
0.7688 3.6136e-4
0.7758 3.6917e-4
0.7758 3.7712e-4
0.7829 3.8527e-4
0.7829 3.9357e-4
0.7901 4.0207e-4
0.7973 4.1076e-4
0.7973 4.1961e-4
0.8046 4.2868e-4
0.8046 4.3792e-4
0.812 4.4738e-4
0.812 4.5702e-4
0.8194 4.6689e-4
0.8269 4.7698e-4
0.8269 4.8726e-4
0.8345 4.9779e-4
0.842 5.0854e-4
0.842 5.195e-4
0.8498 5.3073e-4
0.8498 5.4217e-4
0.8576 5.5388e-4
0.8654 5.6585e-4
0.8654 5.7804e-4
0.8733 5.9053e-4
0.8813 6.0329e-4
0.8813 6.1629e-4
0.8894 6.2961e-4
0.8975 6.4321e-4
0.9057 6.5711e-4
0.9057 6.7127e-4
0.914 6.8577e-4
0.9223 7.0059e-4
0.9224 7.1568e-4
0.9308 7.3115e-4
0.9393 7.4695e-4
0.9479 7.6308e-4
0.9479 7.7953e-4
0.9566 7.9637e-4
0.9653 8.1358e-4
0.9741 8.3116e-4
0.983 8.4911e-4
0.992 8.6746e-4
0.992 8.8615e-4
1.0011 9.053e-4
1.0102 9.2486e-4
1.0194 9.4484e-4
1.0287 9.6526e-4
1.0381 9.8611e-4
1.0476 1.0074e-3
1.0476 1.0291e-3
1.0477 1.0513e-3
1.0572 1.074e-3
1.0669 1.0972e-3
1.0766 1.1209e-3
1.0864 1.121e-3
1.0963 1.1452e-3
1.1063 1.17e-3
1.1164 1.17e-3
1.1266 1.1953e-3
1.1368 1.1954e-3
1.1472 1.2212e-3
1.1577 1.2476e-3
1.1682 1.2477e-3
1.1788 1.2477e-3
1.1789 1.2746e-3
1.1896 1.3022e-3
1.2005 1.3303e-3
1.2005 1.359e-3
1.2006 1.3882e-3
1.2115 1.3883e-3
1.2225 1.4183e-3
1.2337 1.449e-3
1.245 1.4803e-3
1.2563 1.5123e-3
1.2678 1.5449e-3
1.2793 1.545e-3
1.2793 1.5783e-3
1.291 1.5784e-3
1.3028 1.6125e-3
1.3147 1.6473e-3
1.3267 1.6829e-3
1.3387 1.683e-3
1.3388 1.7193e-3
1.351 1.7194e-3
1.3633 1.7195e-3
1.3757 1.7566e-3
1.3883 1.7946e-3
1.4009 1.7947e-3
1.4136 1.7948e-3
1.4264 1.8336e-3
1.4395 1.8337e-3
1.4526 1.8338e-3
1.4659 1.8734e-3
1.4792 1.8735e-3
1.4927 1.914e-3
1.5063 1.9141e-3
1.52 1.9142e-3
1.5338 1.9143e-3
1.5478 1.9557e-3
1.5619 1.9979e-3
1.576 1.998e-3
1.5905 1.9981e-3
1.605 2.0413e-3
1.6196 2.0414e-3
1.6343 2.0855e-3
1.6493 2.1306e-3
1.6643 2.1307e-3
1.6795 2.1768e-3
1.6947 2.2238e-3
1.7102 2.2239e-3
1.7258 2.272e-3
1.7415 2.2721e-3
1.7574 2.3212e-3
1.7734 2.3213e-3
1.7896 2.3715e-3
1.8058 2.3716e-3
1.8223 2.3717e-3
1.8223 2.4228e-3
1.839 2.4752e-3
1.8557 2.4753e-3
1.8726 2.5288e-3
1.8897 2.5834e-3
1.9069 2.5836e-3
1.9243 2.6394e-3
1.9419 2.6964e-3
1.9596 2.7547e-3
1.9775 2.8142e-3
1.9955 2.8144e-3
2.0137 2.8752e-3
2.0321 2.9373e-3
2.0506 2.9375e-3
2.0693 3.0009e-3
2.0882 3.0658e-3
2.1072 3.066e-3
2.1264 3.1322e-3
2.1458 3.1999e-3
2.1654 3.269e-3
2.1851 3.2692e-3
2.1852 3.3396e-3
2.2051 3.3398e-3
2.2252 3.412e-3
2.2455 3.4857e-3
2.2659 3.4859e-3
2.266 3.561e-3
2.2866 3.5612e-3
2.3075 3.6382e-3
2.3285 3.7168e-3
2.3497 3.717e-3
2.3498 3.7971e-3
2.3712 3.7973e-3
2.3928 3.8793e-3
2.4146 3.9632e-3
2.4365 3.9634e-3
2.4367 4.0488e-3
2.4588 4.049e-3
2.4813 4.1365e-3
2.5039 4.1367e-3
2.5267 4.2261e-3
2.5497 4.3174e-3
2.5731 4.4107e-3
2.5965 4.411e-3
2.6202 4.5063e-3
2.644 4.5065e-3
2.6681 4.6039e-3
2.6925 4.7034e-3
2.717 4.7036e-3
2.7418 4.8053e-3
2.7668 4.9091e-3
2.792 4.9094e-3
2.8175 5.0154e-3
2.8432 5.1238e-3
2.869 5.1241e-3
2.8952 5.2348e-3
2.9215 5.2351e-3
2.9482 5.3482e-3
2.975 5.3485e-3
3.0021 5.3488e-3
3.0294 5.3491e-3
3.0569 5.3494e-3
3.0847 5.3497e-3
3.1128 5.35e-3
3.1411 5.3503e-3
3.1697 5.3506e-3
3.1985 5.3509e-3
3.2276 5.3512e-3
3.2569 5.3515e-3
3.2865 5.2389e-3
3.3162 5.1287e-3
3.3464 5.1289e-3
3.3767 5.021e-3
3.4073 4.9154e-3
3.4383 4.9157e-3
3.4694 4.8122e-3
3.5009 4.711e-3
3.5326 4.6119e-3
3.5646 4.5148e-3
3.5969 4.4198e-3
3.6296 4.4201e-3
3.6625 4.3271e-3
3.6957 4.2361e-3
3.7292 4.1469e-3
3.763 4.0597e-3
3.7971 3.9743e-3
3.8315 3.8906e-3
3.8662 3.8088e-3
3.9013 3.809e-3
3.9367 3.7288e-3
3.9724 3.6504e-3
4.0084 3.5736e-3
4.0448 3.5738e-3
4.0815 3.4986e-3
4.1186 3.4988e-3
4.1559 3.4252e-3
4.1937 3.4254e-3
4.2317 3.3533e-3
4.2702 3.3535e-3
4.309 3.3537e-3
4.3482 3.3539e-3
4.3876 3.2833e-3
4.4275 3.2835e-3
4.4678 3.2837e-3
4.5084 3.2838e-3
4.5493 3.284e-3
4.5908 3.2842e-3
4.6324 3.2844e-3
4.6747 3.3554e-3
4.7173 3.3555e-3
4.7604 3.4281e-3
4.8037 3.4282e-3
4.8475 3.5023e-3
4.8916 3.5025e-3
4.9361 3.5027e-3
4.9363 3.5782e-3
4.9813 3.6555e-3
5.0266 3.6557e-3
5.0724 3.6559e-3
5.0725 3.7347e-3
5.1188 3.8154e-3
5.1656 3.8978e-3
5.2125 3.898e-3
5.26 3.8983e-3
5.308 3.9825e-3
5.3081 4.0683e-3
5.3564 4.0685e-3
5.3566 4.1562e-3
5.4055 4.246e-3
5.4546 4.2462e-3
5.5043 4.2465e-3
5.5545 4.3382e-3
5.5547 4.4317e-3
5.6052 4.432e-3
5.6054 4.5275e-3
5.6566 4.6253e-3
5.7082 4.7252e-3
5.7603 4.8273e-3
5.8129 4.9316e-3
5.8658 4.9319e-3
5.866 5.0382e-3
5.9193 5.0385e-3
5.9733 5.1473e-3
6.0279 5.2585e-3
6.0827 5.2588e-3
6.0829 5.3722e-3
6.1381 5.3725e-3
6.194 5.3728e-3
6.2506 5.4888e-3
6.3075 5.6074e-3
6.365 5.6078e-3
6.4231 5.7289e-3
6.4815 5.7292e-3
6.5407 5.853e-3
6.6002 5.8534e-3
6.6604 5.9798e-3
6.721 5.9802e-3
6.7824 6.1094e-3
6.8439 6.1097e-3
6.9064 6.2417e-3
6.9693 6.2421e-3
7.0329 6.3769e-3
7.0969 6.3773e-3
7.1614 6.3776e-3
7.1617 6.5151e-3
7.2271 6.6558e-3
7.2928 6.6562e-3
7.3594 6.8e-3
7.4264 6.947e-3
7.4943 7.0971e-3
7.5625 7.0975e-3
7.6315 7.2508e-3
7.7012 7.4075e-3
7.7711 7.4079e-3
7.8422 7.5679e-3
7.9138 7.7315e-3
7.986 7.8985e-3
8.0589 8.0692e-3
8.1325 8.2435e-3
8.2064 8.244e-3
8.2067 8.4216e-3
8.2812 8.4221e-3
8.3569 8.6041e-3
8.4329 8.6046e-3
8.4332 8.79e-3
8.5099 8.7905e-3
8.5873 8.791e-3
8.6657 8.9809e-3
8.7448 9.1749e-3
8.8246 9.3732e-3
8.9052 9.5757e-3
8.9862 9.5762e-3
9.0682 9.7831e-3
9.151 9.9945e-3
9.2342 9.9951e-3


==> pictures/Fermi-line_1305..5597.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\Fermi-line_1305..5597.png onsdag 12-mar-2014 4:32:32 em
5.153 1.2264e-3
5.1522 1.2047e-3
5.1514 1.1833e-3
5.1506 1.1623e-3
5.1498 1.1417e-3
5.1724 1.1214e-3
5.1716 1.1015e-3
5.1943 1.082e-3
5.1935 1.0628e-3
5.2164 1.0439e-3
5.2156 1.0254e-3
5.2385 1.0072e-3
5.2377 9.8931e-4
5.2607 9.7176e-4
5.2838 9.5451e-4
5.283 9.3758e-4
5.3062 9.2094e-4
5.3054 9.0459e-4
5.3287 8.8854e-4
5.3521 8.7277e-4
5.3513 8.5729e-4
5.3748 8.4207e-4
5.3984 8.2713e-4
5.4221 8.1245e-4
5.4213 7.9803e-4
5.4451 7.8387e-4
5.4689 7.6996e-4
5.4929 7.563e-4
5.5171 7.4288e-4
5.5413 7.297e-4
5.5666 7.297e-4
5.592 7.297e-4
5.6165 7.1675e-4
5.6421 7.1675e-4
5.6678 7.1675e-4
5.6936 7.1675e-4
5.7195 7.1675e-4
5.7455 7.1675e-4
5.7715 7.1675e-4
5.7979 7.1675e-4
5.8243 7.1675e-4
5.8508 7.1675e-4
5.8782 7.297e-4
5.906 7.4288e-4
5.9338 7.563e-4
5.9617 7.6996e-4
5.9898 7.8387e-4
6.018 7.9803e-4
6.0189 8.1245e-4
6.0472 8.2713e-4
6.0757 8.4207e-4
6.1043 8.5729e-4
6.133 8.7277e-4
6.1619 8.8854e-4
6.1909 9.0459e-4
6.22 9.2094e-4
6.2493 9.3758e-4
6.2787 9.5451e-4
6.3082 9.7176e-4
6.3369 9.7176e-4
6.3668 9.8931e-4
6.3957 9.8931e-4
6.4258 1.0072e-3
6.4561 1.0254e-3
6.4855 1.0254e-3
6.515 1.0254e-3
6.5446 1.0254e-3
6.5744 1.0254e-3
6.6042 1.0254e-3
6.6343 1.0254e-3
6.6644 1.0254e-3
6.6938 1.0072e-3
6.7231 9.8931e-4
6.7528 9.7176e-4
6.7825 9.5451e-4
6.8123 9.3758e-4
6.8422 9.2094e-4
6.8723 9.0459e-4
6.9024 8.8854e-4
6.9327 8.7277e-4
6.9317 8.5729e-4
6.9622 8.4207e-4
6.9928 8.2713e-4
6.9917 8.1245e-4
7.0224 7.9803e-4
7.0533 7.8387e-4
7.0522 7.6996e-4
7.0511 7.563e-4
7.0821 7.4288e-4
7.081 7.297e-4
7.1121 7.1675e-4
7.1433 7.0403e-4
7.1421 6.9153e-4
7.1736 6.7926e-4
7.2051 6.6721e-4
7.204 6.5537e-4
7.2357 6.4374e-4
7.2675 6.3231e-4
7.2663 6.2109e-4
7.2983 6.1007e-4
7.3303 5.9925e-4
7.3292 5.8861e-4
7.3614 5.7817e-4
7.3937 5.6791e-4
7.3926 5.5783e-4
7.4251 5.4793e-4
7.4577 5.3821e-4
7.4905 5.2866e-4
7.4893 5.1927e-4
7.5222 5.1006e-4
7.5553 5.0101e-4
7.5885 4.9212e-4
7.6218 4.8338e-4
7.6564 4.8338e-4
7.6553 4.7481e-4
7.6902 4.7481e-4
7.7239 4.6638e-4
7.7591 4.6638e-4
7.7932 4.581e-4
7.8286 4.581e-4
7.8643 4.581e-4
7.9001 4.581e-4
7.936 4.581e-4
7.9721 4.581e-4
8.0096 4.6638e-4
8.0473 4.7481e-4
8.0839 4.7481e-4
8.0827 4.6638e-4
8.0461 4.6638e-4
8.0084 4.581e-4
7.9721 4.581e-4
7.936 4.581e-4
7.8988 4.4997e-4
7.863 4.4997e-4
7.8988 4.4997e-4
7.9348 4.4997e-4
7.9708 4.4997e-4
8.0071 4.4997e-4
8.0448 4.581e-4
8.0461 4.6638e-4
8.0839 4.7481e-4
8.0852 4.8338e-4
8.0865 4.9212e-4
8.1245 5.0101e-4
8.1258 5.1006e-4
8.127 5.1927e-4
8.1283 5.2866e-4
8.1296 5.3821e-4
8.1308 5.4793e-4
8.132 5.5783e-4
8.1703 5.6791e-4
8.1716 5.7817e-4
8.1729 5.8861e-4
8.1742 5.9925e-4
8.2126 6.1007e-4
8.2139 6.2109e-4
8.2152 6.3231e-4
8.2165 6.4374e-4
8.2177 6.5537e-4
8.2564 6.6721e-4
8.2577 6.7926e-4
8.259 6.9153e-4
8.2603 7.0403e-4
8.2616 7.1675e-4
8.3004 7.297e-4
8.3017 7.4288e-4
8.3408 7.563e-4
8.3421 7.6996e-4
8.3434 7.8387e-4
8.3447 7.9803e-4
8.346 8.1245e-4
8.3473 8.2713e-4
8.3866 8.4207e-4
8.3879 8.5729e-4
8.3892 8.7277e-4
8.3905 8.8854e-4
8.43 9.0459e-4
8.4313 9.2094e-4
8.4325 9.3758e-4
8.4339 9.5451e-4
8.4736 9.7176e-4
8.4748 9.8931e-4
8.4762 1.0072e-3
8.5161 1.0254e-3
8.5173 1.0439e-3
8.5575 1.0628e-3
8.5588 1.082e-3
8.5991 1.1015e-3
8.6005 1.1214e-3
8.6409 1.1417e-3
8.6816 1.1623e-3
8.6829 1.1833e-3
8.7225 1.1833e-3
8.7621 1.1833e-3
8.8034 1.2047e-3
8.8434 1.2047e-3
8.8837 1.2047e-3
8.9241 1.2047e-3
8.9647 1.2047e-3
9.0055 1.2047e-3
9.0465 1.2047e-3
9.0862 1.1833e-3
9.1276 1.1833e-3
9.1677 1.1623e-3
9.208 1.1417e-3
9.2484 1.1214e-3
9.2891 1.1015e-3
9.3313 1.1015e-3
9.3723 1.082e-3
9.4135 1.0628e-3
9.4549 1.0439e-3
9.4964 1.0254e-3
9.5382 1.0072e-3
9.58 9.8931e-4
9.6221 9.7176e-4
9.6644 9.5451e-4
9.7069 9.3758e-4
9.7496 9.2094e-4
9.7924 9.0459e-4
9.8355 8.8854e-4
9.8787 8.7277e-4
9.9221 8.5729e-4
9.9205 8.4207e-4
9.9657 8.4207e-4
9.9641 8.2713e-4
10.0095 8.2713e-4
10.0535 8.1245e-4
10.0992 8.1245e-4
10.0976 7.9803e-4
10.1436 7.9803e-4
10.1882 7.8387e-4
10.2345 7.8387e-4
10.2795 7.6996e-4
10.3263 7.6996e-4
10.3733 7.6996e-4
10.4205 7.6996e-4
10.4679 7.6996e-4
10.5154 7.6996e-4
10.565 7.8387e-4
10.6147 7.9803e-4
10.663 7.9803e-4
10.6614 7.8387e-4
10.7099 7.8387e-4
10.6614 7.8387e-4
10.6114 7.6996e-4
10.5634 7.6996e-4
10.5154 7.6996e-4
10.4679 7.6996e-4
10.4188 7.563e-4
10.3716 7.563e-4
10.4188 7.563e-4
10.4662 7.563e-4
10.5139 7.563e-4
10.5617 7.563e-4
10.6114 7.6996e-4
10.6131 7.8387e-4
10.6147 7.9803e-4
10.6646 8.1245e-4
10.6663 8.2713e-4
10.668 8.4207e-4
10.6696 8.5729e-4
10.6713 8.7277e-4
10.673 8.8854e-4
10.6745 9.0459e-4
10.6763 9.2094e-4
10.7265 9.3758e-4
10.7282 9.5451e-4
10.7299 9.7176e-4
10.7315 9.8931e-4
10.7332 1.0072e-3
10.7349 1.0254e-3
10.7365 1.0439e-3
10.7382 1.0628e-3
10.7887 1.082e-3
10.7904 1.1015e-3
10.7921 1.1214e-3
10.7938 1.1417e-3
10.7953 1.1623e-3
10.7971 1.1833e-3
10.7988 1.2047e-3
10.8005 1.2264e-3
10.8021 1.2486e-3
10.8037 1.2712e-3
10.8054 1.2941e-3
10.8072 1.3175e-3
10.8089 1.3413e-3
10.8105 1.3655e-3
10.8122 1.3902e-3
10.8138 1.4153e-3
10.8155 1.4409e-3
10.8173 1.4669e-3
10.8189 1.4934e-3
10.8206 1.5204e-3
10.8223 1.5479e-3
10.8239 1.5758e-3
10.8256 1.6043e-3
10.8273 1.6333e-3
10.829 1.6628e-3
10.88 1.6928e-3
10.8817 1.7234e-3
10.8834 1.7546e-3
10.8851 1.7863e-3
10.8868 1.8185e-3
10.8883 1.8514e-3
10.8901 1.8848e-3
10.8918 1.9189e-3
10.8935 1.9535e-3
10.8952 1.9888e-3
10.8969 2.0248e-3
10.8986 2.0614e-3
10.9003 2.0986e-3
10.9516 2.1365e-3
10.9533 2.1751e-3
10.955 2.2144e-3
10.9567 2.2544e-3
10.9584 2.2951e-3
10.9601 2.3366e-3
10.9618 2.3788e-3
10.9635 2.4218e-3
11.0151 2.4655e-3
11.0168 2.5101e-3
11.0185 2.5554e-3
11.0704 2.6016e-3
11.0721 2.6486e-3
11.0738 2.6965e-3
11.1259 2.7452e-3
11.1277 2.7948e-3
11.18 2.8453e-3
11.2327 2.8967e-3
11.2344 2.949e-3
11.2873 3.0023e-3
11.3404 3.0565e-3
11.3938 3.1117e-3
11.4456 3.1117e-3
11.4995 3.1679e-3
11.5535 3.2252e-3
11.6061 3.2252e-3
11.6608 3.2834e-3
11.7138 3.2834e-3
11.769 3.3428e-3
11.8225 3.3428e-3
11.8763 3.3428e-3
11.9304 3.3428e-3
11.9865 3.4032e-3
12.0411 3.4032e-3
12.0958 3.4032e-3
12.1509 3.4032e-3
12.2081 3.4646e-3
12.2636 3.4646e-3
12.3194 3.4646e-3
12.3755 3.4646e-3
12.4318 3.4646e-3
12.4903 3.5272e-3
12.5471 3.5272e-3
12.6042 3.5272e-3
12.6635 3.591e-3
12.7212 3.591e-3
12.7791 3.591e-3
12.8372 3.591e-3
12.8956 3.591e-3
12.9543 3.591e-3
13.0132 3.591e-3
13.0725 3.591e-3
13.134 3.6558e-3
13.1937 3.6558e-3
13.2538 3.6558e-3
13.3141 3.6558e-3
13.3747 3.6558e-3
13.4355 3.6558e-3
13.4967 3.6558e-3
13.5581 3.6558e-3
13.6198 3.6558e-3
13.6817 3.6558e-3
13.744 3.6558e-3
13.8065 3.6558e-3
13.8694 3.6558e-3
13.9325 3.6558e-3
13.9937 3.591e-3
14.0574 3.591e-3
14.1213 3.591e-3
14.1856 3.591e-3
14.2479 3.5272e-3
14.3127 3.5272e-3
14.3779 3.5272e-3
14.4433 3.5272e-3
14.5068 3.4646e-3
14.5728 3.4646e-3
14.6391 3.4646e-3
14.7057 3.4646e-3
14.7703 3.4032e-3
14.8352 3.3428e-3
14.9003 3.2834e-3
14.9659 3.2252e-3
14.9636 3.1679e-3
15.0293 3.1117e-3
15.027 3.0565e-3
15.093 3.0023e-3
15.0907 2.949e-3
15.0883 2.8967e-3
15.086 2.8453e-3
15.0836 2.7948e-3
15.0813 2.7452e-3
15.079 2.6965e-3
15.0766 2.6486e-3
15.1429 2.6016e-3
15.1405 2.5554e-3
15.1381 2.5101e-3
15.1358 2.4655e-3
15.1335 2.4218e-3
15.1311 2.3788e-3
15.1288 2.3366e-3
15.1264 2.2951e-3
15.1241 2.2544e-3
15.1217 2.2144e-3
15.1194 2.1751e-3
15.117 2.1365e-3
15.1147 2.0986e-3
15.1123 2.0614e-3
15.11 2.0248e-3
15.1076 1.9888e-3
15.1053 1.9535e-3
15.1029 1.9189e-3
15.1006 1.8848e-3
15.1669 1.8514e-3
15.1646 1.8185e-3
15.1622 1.7863e-3
15.1599 1.7546e-3
15.1575 1.7234e-3
15.1552 1.6928e-3
15.1528 1.6628e-3
15.1505 1.6333e-3
15.1481 1.6043e-3
15.1457 1.5758e-3
15.2123 1.5479e-3
15.2099 1.5204e-3
15.2076 1.4934e-3
15.2052 1.4669e-3
15.2029 1.4409e-3
15.2697 1.4153e-3
15.3391 1.4153e-3
15.3368 1.3902e-3
15.4064 1.3902e-3
15.4742 1.3655e-3
15.5447 1.3655e-3
15.613 1.3413e-3
15.684 1.3413e-3
15.7553 1.3413e-3
15.8271 1.3413e-3
15.8246 1.3175e-3
15.8965 1.3175e-3
15.8941 1.2941e-3
15.9665 1.2941e-3
16.0416 1.3175e-3
16.1146 1.3175e-3
16.1171 1.3413e-3
16.1904 1.3413e-3
16.2666 1.3655e-3
16.3407 1.3655e-3
16.4176 1.3902e-3
16.4948 1.4153e-3
16.5725 1.4409e-3
16.6479 1.4409e-3
16.7262 1.4669e-3
16.8049 1.4934e-3
16.8814 1.4934e-3
16.9609 1.5204e-3
17.038 1.5204e-3
17.1182 1.5479e-3
17.1988 1.5758e-3
17.2797 1.6043e-3
17.3583 1.6043e-3
17.44 1.6333e-3
17.5221 1.6628e-3
17.6046 1.6928e-3
17.6874 1.7234e-3
17.7679 1.7234e-3
17.8515 1.7546e-3
17.9356 1.7863e-3
18.02 1.8185e-3
18.1048 1.8514e-3
18.1872 1.8514e-3
18.2728 1.8848e-3
18.3587 1.9189e-3
18.4452 1.9535e-3
18.532 1.9888e-3
18.6192 2.0248e-3
18.7039 2.0248e-3
18.7919 2.0614e-3
18.8803 2.0986e-3
18.9691 2.1365e-3
19.0585 2.1751e-3
19.1482 2.2144e-3
19.2383 2.2544e-3
19.3259 2.2544e-3
19.4168 2.2951e-3
19.5082 2.3366e-3
19.6 2.3788e-3
19.6922 2.4218e-3
19.7849 2.4655e-3
19.878 2.5101e-3
19.9716 2.5554e-3
20.0625 2.5554e-3
20.1569 2.6016e-3
20.2517 2.6486e-3
20.3471 2.6965e-3
20.4428 2.7452e-3
20.539 2.7948e-3
20.6357 2.8453e-3
20.7296 2.8453e-3
20.8271 2.8967e-3
20.9252 2.949e-3
21.0236 3.0023e-3
21.1226 3.0565e-3
21.222 3.1117e-3
21.3219 3.1679e-3
21.4222 3.2252e-3
21.523 3.2834e-3
21.6242 3.3428e-3
21.7261 3.4032e-3
21.8284 3.4646e-3
21.9311 3.5272e-3
21.9344 3.591e-3
22.0343 3.591e-3
22.0377 3.6558e-3
22.138 3.6558e-3
22.1414 3.7219e-3
22.2422 3.7219e-3
22.2457 3.7891e-3
22.3503 3.8576e-3
22.4555 3.9273e-3
22.459 3.9982e-3
22.5647 4.0704e-3
22.6709 4.144e-3
22.7776 4.2189e-3
22.8848 4.2951e-3
22.8883 4.3727e-3
22.9961 4.4517e-3
23.1043 4.5321e-3
23.2131 4.614e-3
23.3223 4.6973e-3
23.4321 4.7822e-3
23.4357 4.8686e-3
23.546 4.9565e-3
23.6568 5.0461e-3
23.7682 5.1373e-3
23.88 5.2301e-3
23.9924 5.3246e-3
23.9961 5.4207e-3
24.1091 5.5187e-3
24.2225 5.6184e-3
24.3365 5.7199e-3
24.4511 5.8232e-3
24.5661 5.9284e-3
24.6817 6.0355e-3
24.7979 6.1446e-3
24.9146 6.2556e-3
25.0319 6.3686e-3
25.1497 6.4837e-3
25.268 6.6008e-3
25.387 6.72e-3
25.5064 6.8414e-3
25.6225 6.8414e-3
25.6265 6.965e-3
25.7431 6.965e-3
25.7471 7.0909e-3
25.8641 7.0909e-3
25.986 7.219e-3
26.1042 7.219e-3
26.2271 7.3494e-3
26.3464 7.3494e-3
26.4663 7.3494e-3
26.5909 7.4822e-3
26.7118 7.4822e-3
26.8334 7.4822e-3
26.9597 7.6174e-3
27.0824 7.6174e-3
27.2056 7.6174e-3
27.3294 7.6174e-3
27.4537 7.6174e-3
27.5787 7.6174e-3
27.7041 7.6174e-3
27.8302 7.6174e-3
27.9567 7.6174e-3
28.0796 7.4822e-3
28.2031 7.3494e-3
28.327 7.219e-3
28.4559 7.219e-3
28.5809 7.0909e-3
28.7065 6.965e-3
28.8327 6.8414e-3
28.9594 6.72e-3
29.0866 6.6008e-3
29.0821 6.4837e-3
29.2099 6.3686e-3
29.3383 6.2556e-3
29.4672 6.1446e-3
29.5967 6.0355e-3
29.592 5.9284e-3
29.7221 5.8232e-3
29.8527 5.7199e-3
29.8481 5.6184e-3
29.8434 5.5187e-3
29.9746 5.4207e-3
29.9699 5.3246e-3
30.1016 5.2301e-3
30.2339 5.1373e-3
30.3667 5.0461e-3
30.362 4.9565e-3
30.4955 4.8686e-3
30.6295 4.7822e-3
30.6247 4.6973e-3
30.7593 4.614e-3
30.8944 4.5321e-3
31.0302 4.4517e-3
31.0254 4.3727e-3
31.1617 4.2951e-3
31.2986 4.2189e-3
31.4362 4.144e-3
31.5743 4.0704e-3
31.713 3.9982e-3
31.8574 3.9982e-3
31.8524 3.9273e-3
31.9973 3.9273e-3
32.1379 3.8576e-3
32.2842 3.8576e-3
32.426 3.7891e-3
32.5735 3.7891e-3
32.7218 3.7891e-3
32.8707 3.7891e-3
33.0203 3.7891e-3
33.1705 3.7891e-3
33.3215 3.7891e-3
33.4731 3.7891e-3
33.6254 3.7891e-3
33.7835 3.8576e-3
33.9426 3.9273e-3
34.1024 3.9982e-3
34.2576 3.9982e-3
34.4188 4.0704e-3
34.5808 4.144e-3
34.5862 4.2189e-3
34.7489 4.2951e-3
34.7543 4.3727e-3
34.7597 4.4517e-3
34.7651 4.5321e-3
34.9287 4.614e-3
34.9342 4.6973e-3
34.9396 4.7822e-3
34.9449 4.8686e-3
34.9504 4.9565e-3
34.9559 5.0461e-3
34.9613 5.1373e-3
35.1258 5.2301e-3
35.1313 5.3246e-3
35.1368 5.4207e-3
35.3021 5.5187e-3
35.3075 5.6184e-3
35.3131 5.7199e-3
35.4793 5.8232e-3
35.4848 5.9284e-3
35.4903 6.0355e-3
35.6573 6.1446e-3
35.6629 6.2556e-3
35.6684 6.3686e-3
35.674 6.4837e-3
35.8418 6.6008e-3
35.8474 6.72e-3
35.853 6.8414e-3
36.0217 6.965e-3
36.0273 7.0909e-3
36.0329 7.219e-3
36.2025 7.3494e-3
36.2081 7.4822e-3
36.2137 7.6174e-3
36.3841 7.755e-3
36.3898 7.8951e-3
36.3955 8.0377e-3
36.5668 8.1829e-3
36.5725 8.3308e-3
36.7446 8.4813e-3
36.7503 8.6345e-3
36.756 8.7905e-3
36.929 8.9493e-3
36.9346 9.111e-3
36.9405 9.2756e-3
37.1143 9.4431e-3
37.1201 9.6137e-3
37.2948 9.7874e-3
37.3006 9.9643e-3
37.4761 0.0101
37.4819 0.0103
37.6583 0.0105
37.6642 0.0107
37.8414 0.0109
37.8473 0.0111
38.0254 0.0113
38.2044 0.0115
38.2103 0.0117
38.3902 0.0119
38.5708 0.0121
38.7524 0.0124
38.9348 0.0126
39.1179 0.0128
39.296 0.0128
39.4809 0.013
39.6667 0.0133
39.8534 0.0135
40.0348 0.0135
40.2232 0.0138
40.4062 0.0138
40.5901 0.0138
40.5964 0.014
40.7811 0.014
40.9667 0.014
41.1595 0.0143
41.3468 0.0143
41.5349 0.0143
41.7304 0.0145
41.9203 0.0145
42.111 0.0145
42.3026 0.0145
42.495 0.0145
42.6951 0.0148
42.8894 0.0148
43.0845 0.0148
43.2873 0.015
43.4843 0.015
43.6821 0.015
43.8809 0.015
44.0806 0.015
44.288 0.0153
44.4896 0.0153
44.692 0.0153
44.8954 0.0153
45.0996 0.0153
45.3049 0.0153
45.511 0.0153
45.7181 0.0153
45.9261 0.0153
46.1351 0.0153
46.345 0.0153
46.5558 0.0153
46.7677 0.0153
46.9806 0.0153
47.1943 0.0153
47.4017 0.015
47.6174 0.015
47.834 0.015
48.0517 0.015
48.2704 0.015
48.4825 0.0148
48.7031 0.0148
48.9247 0.0148
49.1473 0.0148
49.3633 0.0145
49.5878 0.0145
49.8135 0.0145
50.0402 0.0145
50.2601 0.0143
50.4809 0.014
50.7107 0.014
50.9335 0.0138
51.1573 0.0135
51.382 0.0133
51.6078 0.013
51.8347 0.0128
52.0624 0.0126
52.2912 0.0124
52.521 0.0121
52.5128 0.0119
52.7436 0.0117
52.9754 0.0115
53.2081 0.0113
53.442 0.0111
53.6768 0.0109
53.9127 0.0107
53.9043 0.0105
53.8959 0.0103
53.8875 0.0101
54.1243 9.9643e-3
54.3622 9.7874e-3
54.6011 9.6137e-3
54.841 9.4431e-3
55.082 9.2756e-3
55.324 9.111e-3
55.3154 8.9493e-3
55.5585 8.7905e-3
55.8026 8.6345e-3
56.0478 8.4813e-3
56.2941 8.3308e-3
56.5415 8.1829e-3
56.79 8.0377e-3
57.0395 7.8951e-3
57.299 7.8951e-3
57.5508 7.755e-3
57.8037 7.6174e-3
58.0667 7.6174e-3
58.331 7.6174e-3
58.5964 7.6174e-3
58.863 7.6174e-3
59.1309 7.6174e-3
59.3999 7.6174e-3
59.6702 7.6174e-3
59.9324 7.4822e-3
60.2051 7.4822e-3
60.4791 7.4822e-3
60.7543 7.4822e-3
61.0402 7.6174e-3
61.3179 7.6174e-3
61.6065 7.755e-3
61.8965 7.8951e-3
62.1878 8.0377e-3
62.4804 8.1829e-3
62.7745 8.3308e-3
63.0699 8.4813e-3
63.0796 8.6345e-3
63.3766 8.7905e-3
63.6749 8.9493e-3
63.6848 9.111e-3
63.9845 9.2756e-3
64.2856 9.4431e-3
64.2955 9.6137e-3
64.5981 9.7874e-3
64.6082 9.9643e-3
64.6183 0.0101
64.9224 0.0103
65.2279 0.0105
65.2381 0.0107
65.5451 0.0109
65.5553 0.0111
65.8638 0.0113
65.874 0.0115
66.1841 0.0117
66.1943 0.0119
66.5059 0.0121
66.5162 0.0124
66.8292 0.0126
66.8396 0.0128
67.1542 0.013
67.1646 0.0133
67.4807 0.0135
67.4912 0.0138
67.8088 0.014
68.128 0.0143
68.1386 0.0145
68.4592 0.0148
68.4699 0.015
68.7921 0.0153
68.8028 0.0156
69.1266 0.0159
69.1373 0.0162
69.4627 0.0165
69.7896 0.0167
69.8005 0.0171
70.129 0.0174
70.1399 0.0177
70.47 0.018
70.8016 0.0183
70.8126 0.0186
71.1459 0.019
71.4807 0.0193
71.4918 0.0197
71.8283 0.02
72.1663 0.0204
72.506 0.0208
72.8472 0.0211
73.1901 0.0215
73.5345 0.0219
73.8806 0.0223
74.2283 0.0227
74.5661 0.0227
74.917 0.0231
75.2696 0.0235
75.612 0.0235
75.9561 0.0235
76.3018 0.0235
76.6489 0.0235
76.9977 0.0235
77.3481 0.0235
77.7 0.0235
78.0536 0.0235
78.4088 0.0235
78.7654 0.0235
79.1239 0.0235
79.484 0.0235
79.8456 0.0235
80.1965 0.0231
80.5614 0.0231
80.928 0.0231
81.2962 0.0231
81.6535 0.0227
82.0123 0.0223
82.3855 0.0223
82.7475 0.0219
83.124 0.0219
83.4893 0.0215
83.8561 0.0211
84.2377 0.0211
84.6078 0.0208
84.9797 0.0204
85.3663 0.0204
85.7415 0.02
86.1182 0.0197
86.4967 0.0193
86.8902 0.0193
87.2721 0.019
87.6555 0.0186
88.0407 0.0183
88.4413 0.0183
88.83 0.018
89.2203 0.0177
89.6263 0.0177
90.0201 0.0174
90.4157 0.0171
90.813 0.0167
91.2262 0.0167
91.6271 0.0165
92.0297 0.0162
92.4485 0.0162
92.8547 0.0159
93.2628 0.0156
93.6871 0.0156
94.0988 0.0153
94.527 0.0153
94.9424 0.015
95.3744 0.015
95.7934 0.0148
96.2294 0.0148
96.6522 0.0145
97.0769 0.0143
97.5186 0.0143
97.9624 0.0143
98.4081 0.0143
98.8559 0.0143
99.3057 0.0143
99.7421 0.014
100.196 0.014
100.6519 0.014
101.1099 0.014
101.5699 0.014
102.0321 0.014
102.5123 0.0143
102.9788 0.0143
103.4634 0.0145
103.9504 0.0148
104.4396 0.015
104.9311 0.0153
105.425 0.0156
105.9211 0.0159
105.9376 0.0162
106.4361 0.0165
106.9371 0.0167
107.4403 0.0171
107.457 0.0174
107.9628 0.0177
107.9795 0.018
108.4877 0.0183
108.5046 0.0186
108.5213 0.019
109.0322 0.0193
109.0491 0.0197
109.5623 0.02
109.5793 0.0204
110.0951 0.0208
110.1122 0.0211
110.6303 0.0215
110.6476 0.0219
110.6648 0.0223
111.1856 0.0227
111.2029 0.0231
111.7262 0.0235
111.7436 0.024
111.7609 0.0244
112.2869 0.0248
112.3044 0.0253
112.8329 0.0257
112.8504 0.0262
112.8679 0.0267
113.3991 0.0272
113.4168 0.0276
113.9505 0.0281
113.9682 0.0287
113.9859 0.0292
114.5224 0.0297
114.5402 0.0302
114.558 0.0308
115.0971 0.0313
115.115 0.0319
115.1329 0.0325
115.6747 0.0331
115.6926 0.0337
115.7107 0.0343
116.2553 0.0349
116.2732 0.0355
116.2913 0.0362
116.8387 0.0368
116.8568 0.0375
116.875 0.0382
117.425 0.0389
117.4433 0.0396
117.996 0.0403
118.0143 0.041
118.0327 0.0417
118.5882 0.0425
118.6066 0.0433
118.625 0.044
119.1833 0.0448
119.2018 0.0456
119.2203 0.0465
119.7814 0.0473
119.8 0.0482
120.3638 0.049
120.3825 0.0499
120.9491 0.0508
120.9679 0.0517
120.9867 0.0527
121.5561 0.0536
121.575 0.0546
122.1471 0.0556
122.1661 0.0566
122.741 0.0576
122.7601 0.0587
123.3378 0.0597
123.357 0.0608
123.9376 0.0619
123.9567 0.063
124.5402 0.0641
124.5596 0.0653
124.5789 0.0665
125.1652 0.0677
125.1847 0.0689
125.7738 0.0702
125.7934 0.0714
126.3854 0.0727
126.405 0.074
126.4247 0.0754
127.0197 0.0767
127.0394 0.0781
127.6373 0.0795
127.6571 0.081
128.2579 0.0824
128.2778 0.0839
128.2978 0.0854
128.9016 0.087
129.5082 0.0885
130.0975 0.0885
130.1177 0.0901
130.7301 0.0918
131.325 0.0918
131.943 0.0934
132.564 0.0951
133.1672 0.0951
133.7731 0.0951
134.4027 0.0968
134.4236 0.0986
135.0352 0.0986
135.6286 0.0968
136.2458 0.0968
136.2246 0.0951
136.8445 0.0951
137.4458 0.0934
138.0712 0.0934
138.6995 0.0934
139.3306 0.0934
139.9428 0.0918
140.5796 0.0918
141.1974 0.0901
141.8397 0.0901
142.4631 0.0885
143.1114 0.0885
143.7402 0.087
144.3942 0.087
145.0288 0.0854
145.6661 0.0839
146.3289 0.0839
146.9719 0.0824
147.6407 0.0824
148.2894 0.081
148.9642 0.081
149.6188 0.0795
150.2995 0.0795
150.96 0.0781
151.6469 0.0781
152.3133 0.0767
153.0064 0.0767
153.6787 0.0754
154.354 0.074
155.0564 0.074
155.7377 0.0727
156.4464 0.0727
157.1338 0.0714
157.8488 0.0714
158.5425 0.0702
159.2639 0.0702
159.9637 0.0689
160.6665 0.0677
161.3727 0.0665
162.1069 0.0665
162.8193 0.0653
163.5347 0.0641
164.2534 0.063
164.975 0.0619
165.7001 0.0608
166.4282 0.0597
167.1855 0.0597
167.9201 0.0587
168.658 0.0576
169.3991 0.0566
170.1435 0.0556
170.8912 0.0546
171.6421 0.0536
172.3963 0.0527
173.1539 0.0517
173.9148 0.0508
174.679 0.0499
175.4466 0.049
176.2175 0.0482
176.1902 0.0473
176.9919 0.0473
177.7972 0.0473
178.5785 0.0465
179.3632 0.0456
180.1514 0.0448
180.943 0.044
180.9149 0.0433
181.7381 0.0433
182.5651 0.0433
183.3673 0.0425
184.1731 0.0417
184.9824 0.041
185.8241 0.041
186.6407 0.0403
187.4607 0.0396
188.3138 0.0396
189.1413 0.0389
190.0019 0.0389
190.8369 0.0382
191.7052 0.0382
192.5476 0.0375
193.4238 0.0375
194.2737 0.0368
195.1274 0.0362
196.0153 0.0362
196.9072 0.0362
197.8032 0.0362
198.7032 0.0362
199.6074 0.0362
200.5157 0.0362
201.3968 0.0355
202.3132 0.0355
203.2338 0.0355
204.1585 0.0355
205.0875 0.0355
206.0207 0.0355
206.9582 0.0355
207.8999 0.0355
208.8458 0.0355
209.7962 0.0355
210.7508 0.0355
211.7098 0.0355
212.7061 0.0362
213.674 0.0362
214.6796 0.0368
215.6564 0.0368
216.6714 0.0375
217.6573 0.0375
218.6817 0.0382
219.6768 0.0382
220.7106 0.0389
221.7494 0.0396
222.7584 0.0396
223.8068 0.0403
224.8251 0.0403
225.8832 0.041
226.9463 0.0417
227.979 0.0417
229.0519 0.0425
230.1299 0.0433
231.213 0.044
232.2651 0.044
233.3582 0.0448
234.4564 0.0456
235.5598 0.0465
236.6317 0.0465
237.7454 0.0473
238.8643 0.0482
239.9885 0.049
241.1179 0.0499
242.2151 0.0499
243.355 0.0508
244.5003 0.0517
245.651 0.0527
246.8071 0.0536
247.9687 0.0546
249.1357 0.0556
250.3082 0.0566
251.4472 0.0566
252.6306 0.0576
253.8195 0.0587
255.0141 0.0597
256.2143 0.0608
257.4201 0.0619
258.6316 0.063
259.8488 0.0641
261.0717 0.0653
262.2597 0.0653
263.494 0.0665
264.734 0.0677
265.98 0.0689
267.2317 0.0702
268.4894 0.0714
269.753 0.0727
271.0226 0.074
272.2981 0.0754
273.5796 0.0767
274.8672 0.0781
274.9099 0.0795
276.1608 0.0795
276.2037 0.081
277.4605 0.081
277.5036 0.0824
278.7663 0.0824
278.8096 0.0839
280.0782 0.0839
280.1218 0.0854
281.3963 0.0854
281.4401 0.087
282.7207 0.087
282.7646 0.0885
284.0954 0.0901
285.4325 0.0918
286.7758 0.0934
288.1255 0.0951
289.4815 0.0968
290.8439 0.0986
292.2127 0.1004
293.5423 0.1004
293.5878 0.1022
294.9238 0.1022
294.9696 0.104
296.3118 0.104
296.3578 0.1059
297.7064 0.1059
297.7526 0.1078
299.1075 0.1078
299.1539 0.1098
300.5152 0.1098
300.5617 0.1117
301.9295 0.1117
303.3505 0.1138
304.7781 0.1158
306.2125 0.1179
307.6536 0.12
309.1015 0.1222
310.5563 0.1244
312.0179 0.1267
312.0663 0.1289
313.4863 0.1289
313.535 0.1313
314.9617 0.1313
315.0106 0.1337
316.444 0.1337
316.4931 0.136
317.9333 0.136
317.9827 0.1385
319.4296 0.1385
319.4792 0.141
320.9329 0.141
322.4433 0.1436
323.9607 0.1461
325.4855 0.1488
325.5361 0.1515
325.5866 0.1542
327.1189 0.157
328.6074 0.157
330.154 0.1599
331.6562 0.1599
333.2171 0.1627
334.7854 0.1657
336.3087 0.1657


==> pictures/GCcat2_LAT.txt <==
# Graph from GC_LAT_annihil_bb_NFW.png, page unknown
6.431	7.009E-25
8.759	6.044E-25
11.93	6.272E-25
15.77	7.547E-25
20.56	9.424E-25
28.84	1.267E-24
39.28	1.525E-24
49.71	1.768E-24
64.78	1.642E-24
80.78	1.642E-24
102.2	1.835E-24
145.5	2.291E-24
210.2	3.318E-24
294.8	4.804E-24
438.7	6.704E-24
580.2	7.774E-24
850.5	9.708E-24
1210	1.125E-23
1775	1.570E-23
2842	2.637E-23


==> pictures/HESS-dwarf-1410.2589.bbar.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\HESS-dwarf-1410.2589.bbar.png onsdag 22-okt-2014 10:50:58 fm
417.5476 34516.5777
420.3233 34515.7397
423.1174 34514.9016
425.93 34514.0635
428.7612 34513.2254
431.607 33735.2002
434.4715 32974.7139
437.355 32231.3711
440.2577 31504.7852
443.1797 30794.5788
446.121 30100.3824
449.0818 29421.8351
452.0624 28758.5842
455.0627 28110.2848
458.0829 27476.5998
461.1231 26857.2
464.1835 26251.7631
467.2643 25659.9746
470.3655 25081.5266
473.4872 24516.1184
476.6347 24515.5231
479.798 23962.8742
482.9824 23422.6837
486.1879 22894.6705
486.1829 22379.1036
489.4147 22378.5602
489.4096 21874.6157
492.6629 21874.0845
492.6578 21381.5003
495.9325 21380.9811
495.9275 20899.5011
499.2241 20898.9937
499.2189 20428.3676
502.5373 20427.8716
502.5322 19967.8547
505.8727 19967.3699
509.2301 19517.2492
512.6098 19077.2755
516.0173 19076.8123
519.4421 18646.7671
522.8896 18226.4167
526.3599 17815.542
529.8533 17413.9295
533.3699 17021.3706
536.9098 16637.661
536.9042 16262.9962
540.4732 16262.6013
540.4676 15896.3825
544.0603 15895.9965
547.6768 15895.6105
551.3117 15537.2788
554.9707 15187.0248
558.654 14844.6665
562.3618 14510.026
566.0941 14182.9292
569.8512 13863.2061
573.6332 13550.6904
577.4404 13245.2197
581.2788 13244.8981
585.1367 12946.3208
589.0202 12654.4744
592.9295 12369.2069
596.8647 12090.3702
600.826 11817.8192
604.8199 11817.5323
608.834 11551.1319
612.8748 11290.7368
616.9424 11036.2119
621.0435 11035.9439
625.1653 10787.1627
629.3144 10543.9897
633.491 10306.2985
637.7022 10306.0482
641.9344 10073.7208
646.195 9846.6309
650.4905 9846.3918
654.8077 9624.4264
659.1536 9407.4647
663.5352 9407.2364
667.9391 9195.1708
672.3721 8987.8858
676.8416 8987.6675
681.3336 8785.0602
685.8557 8587.0203
690.4148 8586.8117
694.9969 8393.2409
699.6097 8204.0336
704.2602 8203.8344
708.9343 8018.8969
713.6394 7838.1284
718.3833 7837.9381
723.1511 7661.2489
727.9506 7488.5428
732.7894 7488.361
737.653 7319.5522
742.5487 7154.5489
747.4847 7154.3752
752.4457 6993.0955
757.4475 6992.9257
762.4746 6835.2854
767.535 6681.1989
772.6371 6681.0367
777.765 6530.4273
782.927 6383.2131
788.1314 6383.0581
793.362 6239.166
798.6276 6098.5177
803.9364 6098.3696
809.272 5960.8952
814.6515 5960.7504
820.0583 5826.3784
825.5009 5695.0354
830.9883 5694.8971
836.5034 5566.5181
842.0553 5441.0331
847.6528 5440.901
853.2786 5318.2478
858.9506 5318.1187
864.6514 5198.2333
870.39 5081.0505
876.1758 5080.9271
881.9909 4966.3887
887.8538 4966.2682
893.7464 4854.3145
899.6781 4744.8846
905.6585 4744.7694
911.6693 4637.8089
917.7295 4637.6963
923.8204 4533.1496
929.9614 4533.0395
936.1334 4430.8521
942.3465 4330.9682
948.6106 4330.863
954.9064 4233.2332
961.254 4233.1304
967.6338 4137.7037
974.066 4137.6033
980.5308 4044.33
987.0487 4044.2318
993.5997 3953.0635
1000.2045 3952.9675
1006.8427 3863.8565
1013.5356 3863.7627
1020.2623 3776.6625
1027.0444 3776.5709
1033.8715 3776.4792
1040.7332 3691.3467
1047.6514 3691.257
1054.6045 3608.0458
1061.6148 3607.9582
1068.6606 3526.6246
1075.7532 3447.1246
1082.9042 3447.0409
1090.1027 3446.9572
1097.349 3446.8735
1104.632 3369.1713
1111.9748 3369.0895
1119.3549 3293.1407
1126.7957 3293.0607
1134.2859 3292.9808
1141.8258 3292.9008
1149.4161 3292.8209
1157.0446 3218.5914
1164.7238 3146.0352
1172.4661 3145.9588
1180.26 3145.8824
1188.1056 3145.8061
1195.9909 3074.8908
1203.9285 3005.5741
1211.9315 3005.5011
1219.9877 3005.4282
1228.0974 3005.3552
1236.2482 2937.6059
1244.4659 2937.5347
1252.7252 2871.3144
1261.0527 2871.2447
1269.4221 2806.5188
1277.8605 2806.4506
1286.3415 2743.1853
1294.8923 2743.1187
1303.4863 2681.2811
1312.1511 2681.216
1320.8597 2620.7738
1329.6399 2620.7102
1338.4646 2561.632
1347.3618 2561.5697
1356.3042 2503.8248
1365.3058 2447.3816
1374.3815 2447.3222
1383.5175 2447.2627
1392.7143 2447.2033
1401.9576 2392.0365
1411.2769 2391.9784
1420.6582 2391.9203
1430.087 2337.9997
1439.5933 2337.9428
1449.1628 2337.886
1458.7959 2337.8294
1468.4778 2285.128
1478.2393 2285.0726
1488.0657 2285.0172
1497.9574 2284.9617
1507.9149 2284.9062
1517.9385 2284.8507
1528.0129 2233.3437
1538.1702 2233.2894
1548.395 2233.2353
1558.6877 2233.1811
1569.0489 2233.1268
1579.4788 2233.0726
1589.9783 2233.0184
1600.5474 2232.9642
1611.1702 2182.6269
1621.8801 2182.5739
1632.6614 2182.5209
1643.5143 2182.4679
1654.4394 2182.4149
1665.4197 2133.2171
1676.4904 2133.1653
1687.6346 2133.1135
1698.853 2133.0617
1710.1459 2133.0099
1721.4959 2084.9259
1732.9393 2084.8753
1744.4588 2084.8246
1756.0549 2084.774
1767.728 2084.7234
1779.4602 2037.7279
1791.289 2037.6784
1803.1963 2037.6289
1815.1828 2037.5794
1827.23 1991.6467
1839.3763 1991.5983
1851.6033 1991.5499
1863.9116 1991.5016
1876.3017 1991.4532
1888.7545 1946.5603
1901.3096 1946.513
1913.9484 1946.4657
1926.6712 1946.4184
1939.4785 1946.3712
1952.3709 1946.3239
1965.349 1946.2767
1978.3928 1902.4021
1991.5439 1902.3559
2004.7825 1902.3096
2018.109 1902.2636
2031.5241 1902.2174
2045.0284 1902.1712
2058.6223 1902.125
2072.3068 1902.0788
2086.0605 1859.2006
2099.9273 1859.1554
2113.8862 1859.1103
2127.9381 1859.0652
2142.0833 1859.02
2156.3225 1858.9748
2170.6564 1858.9297
2185.0855 1858.8846
2199.6106 1858.8395
2214.2322 1858.7943
2228.951 1858.7492
2243.7677 1858.7041
2258.6827 1858.6589
2273.6971 1858.6138
2288.8112 1858.5687
2304.0258 1858.5234
2319.3415 1858.4784
2334.759 1858.4333
2350.279 1858.3881
2365.9022 1858.343
2381.6292 1858.2979
2397.4607 1858.2528
2413.3976 1858.2077
2429.4403 1858.1625
2445.5897 1858.1174
2461.8464 1858.0723
2478.2112 1858.0272
2494.6848 1857.9821
2511.2679 1857.937
2527.9612 1857.8918
2544.7654 1857.8467
2561.6815 1857.8016
2578.7099 1857.7565
2595.8515 1857.7114
2613.1071 1857.6663
2630.4774 1857.6212
2647.963 1857.576
2665.5651 1857.531
2683.2841 1857.4859
2701.1209 1857.4408
2719.0762 1857.3957
2737.1509 1857.3506
2755.3458 1857.3054
2773.6616 1857.2604
2792.0991 1857.2153
2810.6592 1857.1702
2829.3427 1857.1251
2848.1504 1857.08
2867.0831 1857.0349
2886.1416 1856.9898
2905.3269 1856.9447
2924.6397 1856.8996
2944.0808 1856.8545
2963.6512 1856.8094
2983.3517 1856.7644
3003.1831 1856.7193
3023.1464 1856.6742
3043.2423 1856.6291
3063.4719 1856.584
3083.8359 1856.5389
3104.3353 1856.4939
3125.0034 1899.2174
3145.7765 1899.1713
3166.6876 1899.1252
3187.7378 1899.0791
3208.9278 1899.0329
3230.2587 1898.9868
3251.7315 1898.9407
3273.3469 1898.8946
3295.1061 1898.8485
3317.0098 1898.8024
3339.0592 1898.7563
3361.2901 1942.4524
3383.6339 1942.4053
3406.1261 1942.358
3428.7679 1942.3109
3451.5602 1942.2638
3474.5039 1942.2166
3497.6002 1942.1694
3520.85 1942.1223
3544.2545 1942.0751
3567.8144 1942.028
3591.5683 1986.7199
3615.4428 1986.6717
3639.476 1986.6234
3663.6689 1986.5752
3688.0227 1986.527
3712.5383 1986.4787
3737.2169 1986.4304
3762.0596 1986.3822
3787.0674 1986.334
3812.2414 1986.2858
3837.5828 1986.2376
3863.0926 1986.1893
3888.772 1986.1411
3914.6221 1986.0929
3940.644 1986.0447
3966.8389 1985.9964
3993.2079 1985.9482
4019.7523 1985.9
4046.4729 1985.8518
4073.3714 1985.8035
4100.4913 2031.5029
4127.7487 2031.4536
4155.1874 2031.4042
4182.8085 2031.3549
4210.6131 2031.3056
4238.6026 2031.2563
4266.7782 2031.2069
4295.141 2031.1576
4323.6924 2031.1083
4352.4335 2031.059
4381.3658 2031.0097
4410.4903 2030.9604
4439.8085 2030.911
4469.3215 2030.8617
4499.0307 2030.8124
4528.9374 2030.7631
4559.0429 2030.7138
4589.3486 2030.6644
4619.8556 2030.6152
4650.5655 2030.5659
4681.4795 2030.5166
4712.6481 2077.2449
4743.9748 2077.1945
4775.5097 2077.144
4807.2543 2077.0936
4839.2099 2077.0431
4871.3779 2076.9927
4903.7597 2076.9423
4936.3568 2076.8918
4969.1706 2076.8414
5002.2545 2124.6358
5035.5063 2124.5842
5068.9792 2124.5326
5102.6745 2124.4811
5136.5939 2124.4295
5170.7387 2124.3779
5205.1105 2124.3263
5239.7652 2173.2135
5274.5958 2173.1607
5309.6581 2173.108
5344.9534 2173.0552
5380.4832 2173.0024
5416.2493 2172.9497
5452.3098 2222.9558
5488.5533 2222.9018
5525.0377 2222.8479
5561.7647 2222.7939
5598.7357 2222.7399
5635.9526 2222.6859
5673.4168 2222.632
5711.1301 2222.5779
5749.0941 2222.524
5787.3706 2273.671
5825.8414 2273.6158
5864.5678 2273.5606
5903.6133 2325.882
5942.8567 2325.8256
5982.3611 2325.7692
6022.128 2325.7127
6062.1593 2325.6562
6102.4567 2325.5998
6143.0859 2379.1189
6183.9212 2379.0611
6225.028 2379.0033
6266.4081 2378.9456
6308.0632 2378.8878
6349.9952 2378.83
6392.2724 2433.5741
6434.7642 2433.515
6477.5385 2433.4559
6520.597 2433.3968
6563.9418 2433.3378
6607.5748 2433.2787
6651.4977 2433.2196
6695.7823 2489.2153
6740.2917 2489.1549
6785.0969 2489.0945
6830.1999 2489.034
6875.6027 2488.9736
6921.3074 2488.9131
6967.3159 2488.8527
7013.6301 2488.7923
7060.3258 2546.0669
7107.2583 2546.0051
7154.5029 2545.9433
7202.0615 2545.8815
7249.9362 2545.8195
7298.1292 2545.7578
7346.6425 2545.696
7395.4784 2545.6341
7444.6389 2545.5724
7494.1261 2545.5106
7543.9423 2545.4487
7594.0897 2545.387
7644.6499 2603.964
7695.4667 2603.9008
7746.6213 2603.8376
7798.1159 2603.7743
7849.9527 2603.7111
7902.1344 2603.6479
7954.6627 2603.5847
8007.5403 2603.5215
8060.7694 2603.4582
8114.3523 2603.395
8168.3763 2663.307
8222.6745 2663.2424
8277.3336 2663.1777
8332.3561 2663.113
8387.7443 2663.0484
8443.5007 2662.9837
8499.6278 2662.919
8556.2169 2724.2009
8613.0932 2724.1347
8670.3476 2724.0686
8727.9826 2724.0024
8786.0007 2723.9363
8844.4045 2723.87
8903.1965 2723.804
8962.4725 2786.487
9022.0493 2786.4193
9082.0222 2786.3517
9142.3938 2786.284
9203.1666 2786.2163
9264.3435 2786.1487
9325.9268 2786.081
9387.9198 2786.0134
9450.423 2850.128
9513.2435 2850.0588
9576.4815 2849.9896
9640.2401 2915.5765
9704.3224 2915.5057
9768.8306 2915.4349
9833.7675 2915.3641
9899.1362 2915.2933
9965.0431 2982.383
10031.2844 2982.3106
10097.966 2982.2382
10165.0909 2982.1658
10232.662 2982.0934
10300.6822 2982.021
10369.2625 3050.6463
10438.1908 3050.5722
10507.5773 3050.4981
10577.425 3050.4241
10647.737 3050.35
10718.5164 3050.2759
10789.8786 3120.472
10861.6028 3120.3963
10933.8039 3120.3205
11006.5994 3192.1285
11079.7643 3192.051
11153.4155 3191.9735
11227.5564 3191.896
11302.1901 3191.8185
11377.4382 3265.2719
11453.0682 3265.1926
11529.201 3265.1133
11605.8397 3265.034
11682.9881 3264.9548
11760.7715 3340.0913
11838.9497 3340.0102
11917.6475 3339.9291
11996.8685 3339.8479
12076.616 3339.7669
12157.0202 3416.625
12237.8324 3416.542
12319.1818 3416.4591
12401.0719 3416.3761
12483.5064 3416.2932
12566.6195 3494.9123
12650.1545 3494.8276
12734.2447 3494.7427
12818.8939 3494.6578
12904.1058 3494.573
12990.0192 3574.9937
13076.3686 3574.9069
13163.292 3574.8201
13250.7933 3574.7332
13338.8761 3574.6465
13427.5446 3574.5596
13516.943 3656.8211
13606.7951 3656.7323
13697.2444 3656.6435
13788.295 3656.5548
13879.9508 3656.466
13972.3613 3740.6122
14065.2407 3740.5215
14158.7376 3740.4307
14252.8559 3740.3397
14347.5998 3740.249
14443.1238 3826.3235
14539.1326 3826.2306
14635.7795 3826.1377
14733.0689 3826.0448
14831.005 3825.9519
14929.7475 3913.9986
15028.991 3913.9036
15128.8942 3913.8085
15229.4615 3913.7135
15330.6973 3913.6185
15432.7666 4003.6827
15535.3538 4003.5855
15638.6231 4003.4882
15742.5787 4003.391
15847.3902 4095.5211
15952.7337 4095.4217
16058.7774 4095.3223
16165.5259 4095.2227
16272.9841 4095.1234
16381.327 4189.3646
16490.2197 4189.2629
16599.8362 4189.1612
16710.1814 4189.0594
16821.4351 4285.4624
16933.2534 4285.3583
17045.8149 4285.2543
17159.1247 4285.1502
17273.1877 4285.0462
17388.1898 4383.6581
17503.7753 4383.5516
17620.1295 4383.4452
17737.2569 4383.3387
17855.163 4383.2323
17974.0397 4484.1037
18093.5198 4483.9949
18213.7941 4483.886
18334.8678 4483.7771
18456.9384 4586.9624
18579.6284 4586.851
18703.134 4586.7396
18827.4606 4586.6282
18952.8108 4692.1804
19078.7971 4692.0665
19078.9955 4800.1618
19205.8206 4800.0452
19333.6898 4910.5088
19462.208 4910.3895
19591.7842 5023.3925


==> pictures/HESS-halo_1103.3266.bbar.txt <==
#DataThief C:\Users\User\Desktop\HESS-halo_1103.3266.bbar.png fredag 31-jan-2014 9:11:26 em
283.1498 7657.9165
285.4861 7371.4854
287.8525 7371.4854
287.8417 7095.7677
287.831 6830.3627
285.4541 6574.8847
285.4434 6328.9624
285.4327 6092.2385
285.422 5864.3687
287.7771 5645.0221
287.7663 5433.8797
287.7555 5230.6348
287.7448 5034.9919
287.734 4846.6667
287.7231 4665.3854
290.0973 4490.8847
290.0864 4322.9109
290.0756 4161.2198
290.0647 4005.5765
290.0538 3855.7548
292.4471 3711.5369
292.4362 3572.7133
292.4252 3439.0821
292.4143 3310.4491
292.4033 3186.6274
294.8159 3067.4371
294.805 2952.7048
297.2374 2842.2641
299.69 2735.954
299.6787 2633.6204
302.1628 2633.6204
302.1515 2535.1143
304.656 2535.1143
304.6446 2440.2927
304.6332 2349.0178
302.1176 2261.1568
302.1062 2176.5821
302.0949 2095.1708
299.6002 2016.8045
302.0723 1941.3694
302.061 1868.7558
302.0497 1798.8582
302.0384 1731.575
304.5306 1666.8084
304.5192 1604.4643
307.0433 1604.4643
307.0318 1544.4521
307.0203 1486.6844
307.0088 1431.0776
306.9973 1377.5506
306.9858 1326.0257
306.9743 1276.428
309.5072 1228.6854
309.4956 1182.7285
309.4841 1138.4906
312.0377 1095.9073
312.026 1054.9167
314.6006 1015.4595
317.1964 977.4779
317.1844 940.9171
317.1726 905.7237
317.1608 871.8466
317.1489 839.2367
317.137 807.8465
317.1252 777.6303
317.1133 748.5445
317.1014 720.5464
319.7298 720.5464
322.3679 693.5956
322.3559 667.6529
322.3437 642.6804
322.3317 618.6421
322.3197 595.5029
322.3075 573.2291
322.2955 551.7885
324.9548 531.1498
327.6362 511.283
330.3395 492.1593
330.3272 473.751
330.3148 456.0311
333.0403 438.9741
333.0278 422.555
335.7757 406.7501
335.7631 391.5363
338.5335 376.8915
338.5209 362.7945
338.5082 349.2248
341.3013 336.1627
344.1174 323.5891
346.9567 311.4858
346.9438 299.8352
346.9308 288.6204
349.7934 277.825
352.6796 267.4335
355.5896 257.4306
358.5237 247.8018
361.4819 238.5332
364.4646 229.6113
367.4718 221.0231
367.4581 212.7561
367.4443 204.7983
370.4762 197.1381
373.533 189.7646
376.6292 189.7646
376.6151 182.6667
379.7368 182.6667
382.87 175.8344
386.0292 169.2576
389.2144 162.9268
392.4259 156.8328
395.6639 150.9668
398.9285 145.3201
402.2202 139.8847
405.539 134.6524
408.9005 134.6524
408.8852 129.616
412.2744 129.616
415.6761 124.768
419.1059 120.1013
422.5798 120.1013
422.5641 115.6091
426.0667 115.6091
429.5822 111.2849
433.143 111.2849
436.7332 111.2849
440.3368 107.1225
443.9867 107.1225
447.6669 107.1225
451.3607 103.1158
455.0849 99.2589
458.8399 95.5463
462.6259 91.9726
466.4431 88.5325
470.3094 88.5325
474.2078 88.5325
478.1205 85.2211
482.0836 85.2211
486.0614 82.0335
490.0903 82.0335
494.1341 78.9651
498.23 78.9651
502.3409 76.0117
506.5048 76.0117
510.6841 73.1686
514.9171 73.1686
519.1658 70.4318
523.4691 70.4318
527.7883 67.7974
532.1631 67.7974
536.5541 65.2616
540.9813 62.8206
545.4654 62.8206
549.9661 60.4708
554.5248 60.4708
559.1002 58.2091
563.7346 58.2091
568.4073 58.2091
573.0974 56.0319
577.8477 56.0319
582.6375 56.0319
587.4449 53.9361
592.3142 53.9361
597.2238 53.9361
602.1516 51.9186
607.1428 51.9186
612.1754 51.9186
617.2265 49.9768
622.3427 49.9768
627.5011 49.9768
632.7025 49.9768
637.9231 48.1075
643.2107 48.1075
648.5423 48.1075
653.918 48.1075
659.3136 46.3081
664.7786 46.3081
670.2889 46.3081
675.8448 46.3081
681.4213 44.576
687.0695 44.576
692.7646 44.576
698.5069 44.576
704.2704 42.9087
710.1081 42.9087
715.9941 42.9087
721.9289 42.9087
727.9129 42.9087
733.919 41.3038
740.0024 41.3038
746.1363 41.3038
752.3209 41.3038
758.5568 41.3038
764.8157 39.7589
771.1553 39.7589
777.5474 39.7589
783.9924 39.7589
790.4908 39.7589
797.0432 39.7589
803.6197 38.2718
810.2808 38.2718
816.9971 38.2718
823.7692 38.2718
830.5974 38.2718
837.4821 38.2718
844.4239 38.2718
851.3914 36.8403
858.4485 36.8403
865.5641 36.8403
872.7387 36.8403
879.9727 36.8403
887.2668 36.8403
894.5878 35.4624
902.003 35.4624
909.4796 35.4624
917.0182 35.4624
924.6193 35.4624
932.2833 35.4624
939.9758 34.136
947.7671 34.136
955.6232 34.136
963.5442 34.136
971.531 34.136
979.5838 34.136
987.6665 32.8592
995.8533 32.8592
1004.1078 32.8592
1012.4308 32.8592
1020.8228 32.8592
1029.2843 32.8592
1037.8159 32.8592
1046.3792 31.6301
1055.0525 31.6301
1063.7978 31.6301
1072.6155 31.6301
1081.5063 31.6301
1090.4708 31.6301
1099.5096 31.6301
1108.5819 30.447
1117.7708 30.447
1127.0359 30.447
1136.3779 30.447
1145.7972 30.447
1155.2946 30.447
1164.8708 30.447
1174.5263 30.447
1184.2618 30.447
1194.0781 30.447
1203.9757 30.447
1213.9553 30.447
1224.0177 30.447
1234.1635 30.447
1244.3934 30.447
1254.7081 30.447
1265.1082 30.447
1275.5946 30.447
1286.1679 30.447
1296.8288 30.447
1307.5782 30.447
1318.4166 30.447
1329.3448 30.447
1340.3636 30.447
1351.4738 30.447
1362.6761 30.447
1373.9712 30.447
1385.3599 30.447
1396.843 30.447
1408.4214 30.447
1420.0956 30.447
1431.8667 30.447
1443.7353 30.447
1455.7023 30.447
1467.7685 30.447
1479.9901 31.6301
1492.2577 31.6301
1504.6269 31.6301
1517.0986 31.6301
1529.6737 31.6301
1542.353 31.6301
1555.1375 31.6301
1568.0279 31.6301
1581.0251 31.6301
1594.1301 31.6301
1607.3437 31.6301
1620.6669 31.6301
1634.1004 31.6301
1647.6454 31.6301
1661.3026 31.6301
1675.073 31.6301
1688.9575 31.6301
1702.9571 31.6301
1717.0728 31.6301
1731.3054 31.6301
1745.6561 31.6301
1760.1257 31.6301
1774.7153 31.6301
1789.4257 31.6301
1804.2581 31.6301
1819.2135 31.6301
1834.2928 31.6301
1849.4971 31.6301
1864.8973 32.8592
1880.3552 32.8592
1895.9413 32.8592
1911.6566 32.8592
1927.5022 32.8592
1943.4791 32.8592
1959.5885 32.8592
1975.8313 32.8592
1992.2088 32.8592
2008.7221 32.8592
2025.448 34.136
2042.2368 34.136
2059.1647 34.136
2076.233 34.136
2093.4426 34.136
2110.7951 34.136
2128.2913 34.136
2145.9325 34.136
2163.72 34.136
2181.6549 34.136
2199.7384 34.136
2217.9719 34.136
2236.3565 34.136
2254.8935 34.136
2273.584 34.136
2292.4296 34.136
2311.4314 34.136
2330.5907 34.136
2349.9087 34.136
2369.3869 34.136
2389.0266 34.136
2408.829 34.136
2428.7955 34.136
2448.9277 34.136
2469.2267 34.136
2489.6939 34.136
2510.4247 35.4624
2531.2334 35.4624
2552.2146 35.4624
2573.3697 35.4624
2594.7002 35.4624
2616.2074 35.4624
2637.893 35.4624
2659.8578 36.8403
2681.9051 36.8403
2704.1352 36.8403
2726.5495 36.8403
2749.1497 36.8403
2771.9372 36.8403
2795.0182 38.2718
2818.1859 38.2718
2841.5455 38.2718
2865.0989 38.2718
2888.8475 38.2718
2912.902 39.7589
2937.0468 39.7589
2961.3917 39.7589
2985.9384 39.7589
3010.6886 39.7589
3035.644 39.7589
3060.8062 39.7589
3086.2925 41.3038
3111.8745 41.3038
3137.6686 41.3038
3163.6764 41.3038
3189.8999 41.3038
3216.3408 41.3038
3243.0007 41.3038
3269.8817 41.3038
3296.9855 41.3038
3324.3139 41.3038
3351.8689 41.3038
3379.6522 41.3038
3407.6659 41.3038
3436.0404 42.9087
3464.5215 42.9087
3493.2386 42.9087
3522.1938 42.9087
3551.3889 42.9087
3580.826 42.9087
3610.5072 42.9087
3640.5708 44.576
3670.7471 44.576
3701.1737 44.576
3731.8524 44.576
3762.7854 44.576
3794.1169 46.3081
3825.5659 46.3081
3857.2758 46.3081
3889.2484 46.3081
3921.6329 48.1075
3954.139 48.1075
3986.9144 48.1075
4019.9617 48.1075
4053.2829 48.1075
4086.8801 48.1075
4120.9102 49.9768
4155.0682 49.9768
4189.666 51.9186
4224.3938 51.9186
4259.4095 51.9186
4294.7154 51.9186
4330.3139 51.9186
4366.371 53.9361
4402.5635 53.9361
4439.056 53.9361
4475.851 53.9361
4512.9508 53.9361
4550.5287 56.0319
4588.2477 56.0319
4626.2793 56.0319
4664.6261 56.0319
4703.2909 56.0319
4742.2761 56.0319
4781.5844 56.0319
4821.399 58.2091
4861.3632 58.2091
4901.6587 58.2091
4942.2881 58.2091
4983.2543 58.2091
5024.5601 58.2091
5066.3979 60.4708
5108.3929 60.4708
5150.736 60.4708
5193.43 60.4708
5236.4779 60.4708
5280.0803 62.8206
5323.8464 62.8206
5367.9754 62.8206
5412.4701 62.8206
5457.3336 62.8206
5502.775 65.2616
5548.387 65.2616
5594.3772 65.2616
5640.7485 65.2616
5687.5042 65.2616
5734.862 67.7974
5782.3979 67.7974
5830.3277 67.7974
5878.6549 67.7974
5927.3826 67.7974
5976.5141 67.7974
6026.2786 70.4318
6076.2299 70.4318
6126.5953 70.4318
6177.378 70.4318
6228.8151 73.1686
6280.4452 73.1686
6332.5032 73.1686
6384.9929 73.1686
6438.1586 76.0117
6491.524 76.0117
6545.3317 76.0117
6599.5854 76.0117
6654.2888 76.0117
6709.6968 78.9651
6765.313 78.9651
6821.6455 82.0335
6878.1895 82.0335
6935.2023 82.0335
6992.6876 82.0335
7050.6494 82.0335
7109.0917 82.0335
7168.0183 82.0335
7227.704 85.2211
7287.6139 85.2211
7348.2953 88.5325
7409.2048 88.5325
7470.6191 88.5325
7532.5425 88.5325
7594.979 88.5325
7657.9332 88.5325
7721.6983 91.9726
7785.7027 91.9726
7850.2379 91.9726
7915.3078 91.9726
7981.2159 95.5463
8047.3716 95.5463
8114.0756 95.5463
8181.3325 95.5463
8249.4557 99.2589
8317.8348 99.2589
8386.7806 99.2589
8456.298 99.2589
8526.3915 99.2589
8597.3879 103.1158
8668.651 103.1158
8740.8319 107.1225
8813.284 107.1225
8886.3365 107.1225
8959.9947 107.1225
9034.6015 111.2849
9109.4886 111.2849
9184.9964 111.2849
9261.1301 111.2849
9337.8948 111.2849
9415.2959 111.2849
9493.6939 115.6091
9572.3862 115.6091
9651.7311 115.6091
9732.0977 120.1013
9812.7664 120.1013
9894.1036 120.1013
9976.4885 124.768


==> pictures/HESSII_my_guess.txt <==
167.1823 9520.0416
167.1823 9190.1279
167.1823 8871.6474
168.4754 8572.3957
168.4754 8275.3225
169.7784 7996.1856
169.7784 7719.0807
171.0916 7458.7065
171.0916 7200.2278
171.0916 6950.7065
172.4149 6716.2505
172.4149 6483.5013
173.7485 6264.8048
173.7485 6047.7002
173.7485 5838.1194
175.0924 5641.1924
175.0924 5445.6989
176.4466 5262.0087
176.4466 5079.6557
176.4466 4903.6221
177.8114 4738.2168
177.8114 4574.0156
179.1867 4419.7284
179.1867 4266.5643
179.1867 4118.7081
180.5726 3979.779
180.5726 3841.8612
181.9691 3712.2705
181.9691 3583.6231
183.3767 3462.7429
183.3767 3342.7429
183.3767 3226.9014
184.795 3118.054
184.795 3009.999
186.2243 2908.468
186.2243 2807.6761
186.2243 2710.3771
187.6646 2618.9527
187.6646 2528.1938
189.1162 2442.9146
189.1162 2358.2564
190.5789 2278.7095
190.5789 2199.7416
190.5789 2123.5104
192.053 2051.8818
192.053 1980.7745
193.5384 1913.9606
193.5384 1847.6329
195.0354 1785.31
195.0354 1723.4407
195.0354 1663.7155
196.5439 1607.5963
196.5439 1551.8857
198.0641 1499.5386
198.0641 1447.5727
199.596 1398.7443
199.596 1350.2713
201.1398 1304.725
201.1398 1259.5102
202.6955 1217.0253
202.6955 1174.8498
204.2633 1135.2206
204.2633 1095.88
205.8432 1058.9146
205.8432 1022.2183
207.4353 987.7376
207.4353 953.5079
209.0397 921.3449
209.0397 889.416
210.6564 859.4149
212.2859 830.4258
212.2859 801.6477
213.9278 774.6071
215.5825 748.4787
215.5825 722.5404
217.2499 698.1682
218.9302 674.6181
218.9302 651.2395
220.6236 629.2724
222.33 608.0463
222.33 586.9746
224.0496 567.1753
225.7826 548.0437
225.7826 529.0515
227.5289 511.2059
229.2887 493.9623
229.2887 476.8441
231.0622 460.7597
232.8493 445.2177
232.8493 429.7888
234.6503 415.2915
236.4653 401.2832
236.4653 387.3769
238.2942 374.3102
240.1373 361.6843
241.9947 349.4842
241.9947 337.3729
243.8664 325.9929
245.7526 314.9968
245.7526 304.0807
247.6534 293.8237
249.5689 283.9125
251.4992 274.3359
253.4444 265.0822
253.4444 255.8959
255.4047 247.2642
257.3801 238.9237
259.3709 230.8645
261.377 223.0772
263.3986 215.5525
265.4359 208.2816
267.4889 201.256
269.5579 194.4674
271.6428 187.9078
273.7438 181.5694
275.8611 175.4449
277.9948 169.5269
277.9948 163.652
280.145 163.8085
282.3118 163.9651
284.4953 164.1221
284.4953 158.4344
286.6958 158.5859
288.9132 153.2367
291.1479 148.0679
293.3998 143.0734
295.6691 138.2473
297.956 133.584
300.2605 133.7118
302.5829 129.2016
304.9232 124.8435
307.2817 120.6322
309.6583 116.5633
312.0535 116.6747
314.4671 112.7391
316.8993 108.9363
319.3504 105.2618
321.8205 105.3625
324.3096 101.8085
326.818 98.3743
329.3458 98.4684
331.8931 95.147
334.4602 91.9375
337.0471 92.0255
339.654 88.9214
342.2811 89.0064
344.9285 86.0041
347.5964 83.1031
350.2849 83.1826
352.9942 80.3767
355.7244 77.6655
358.4758 77.7398
361.2485 75.1176
364.0426 72.5838
366.8582 72.6532
369.6958 70.2025
372.5552 67.8345
375.4368 67.8994
378.3406 65.609
381.2669 63.396
384.2158 61.2575
387.1876 61.3161
390.1823 59.2479
393.2002 57.2494
396.2414 57.3041
399.3062 55.3712
402.3947 53.5034
405.507 53.5546
408.6434 51.7482
411.8041 50.0026
414.9893 48.316
418.199 48.3622
421.4336 46.7309
424.6932 45.1546
427.978 45.1978
431.2883 43.6732
434.624 42.2001
437.9857 42.2404
441.3734 40.8155
444.7872 39.4388
448.2274 39.4766
451.6943 38.145
455.1879 38.1815
458.7086 36.8936
462.2565 35.6491
465.8319 35.6832
469.4349 34.4796
473.0658 34.5125
476.7247 33.3484
480.412 33.3803
484.1278 32.2543
487.8723 32.2852
491.6458 31.1962
495.4485 31.226
499.2805 30.1727
503.1423 30.2016
507.0338 29.1828
510.9555 29.2107
510.9555 28.1985
514.9076 28.2254
518.8901 27.2734
522.9035 27.2993
526.948 27.3256
531.0237 27.3517
535.1309 26.4291
539.2699 26.4544
543.441 25.562
547.6442 25.5865
547.6442 24.6998
551.88 24.7234
556.1486 24.7471
560.4502 24.7707
564.785 23.9352
569.1534 23.9581
573.5554 23.9809
577.9917 23.1721
582.4623 23.1943
586.9674 23.2164
591.5072 23.2387
596.0823 22.4548
600.6928 22.4763
605.3389 22.4978
610.0209 22.5192
614.7391 21.7597
619.4939 21.7805
624.2854 21.8013
629.114 21.8222
633.98 21.8431
638.8835 21.1063
643.825 21.1265
648.8047 21.1467
653.8229 21.1669
658.88 21.1871
663.9761 21.2074
669.1117 20.4921
674.287 20.5117
679.5023 20.5312
684.758 20.5509
690.0543 20.5706
695.3916 20.5903
700.7701 20.6099
706.1903 19.9146
711.6524 19.9338
717.1567 19.9529
722.7036 19.972
728.2934 19.991
733.9264 20.0102
739.603 20.0293
745.3235 20.0485
751.0883 20.0677
756.8976 20.0869
762.7519 19.4093
768.6515 19.4279
774.5967 19.4464
780.5878 19.465
786.6254 19.4837
792.7096 19.5023
798.8408 19.521
805.0195 19.5396
811.246 19.5583
817.5206 19.577
823.8437 19.5958
830.2159 19.6145
836.6373 18.9529
843.1083 18.971
849.6294 18.9891
856.2009 19.0073
862.8232 19.0255
869.4968 19.0437
876.222 19.0619
882.9992 19.0802
889.8288 19.0984
896.7113 19.1167
903.6469 19.135
910.6362 19.1533
917.6796 19.1716
924.7774 19.1899
931.9303 19.2083
939.1383 19.2267
946.4022 19.245
953.7222 19.2635
961.0988 19.2819
968.5325 19.3003
976.0237 19.3188
983.5728 19.3373
991.1803 19.3558
998.8467 18.7029
1006.5723 18.7208
1014.3577 18.7387
1022.2034 18.7566
1030.1097 18.7745
1038.0771 18.7925
1046.1062 18.8105
1054.1974 18.8285
1062.3512 18.8465
1070.568 18.8645
1078.8484 18.8824
1087.1928 18.9005
1095.6018 18.9186
1104.0758 18.9367
1112.6153 18.9548
1121.2209 18.9729
1129.8931 18.9912
1138.6322 19.0093
1147.4392 19.0275
1156.3141 19.0457
1165.2577 19.0639
1174.2705 19.0822
1183.353 19.1004
1192.5057 19.1187
1201.7292 19.137
1211.0241 19.1553
1220.3908 19.1736
1229.83 19.192
1239.3422 19.2103
1248.928 19.2287
1258.5878 19.2471
1268.3226 19.2655
1278.1325 19.2839
1288.0183 19.3024
1297.9806 19.3208
1308.0199 19.3393
1318.1369 19.3578
1328.3321 19.3763
1338.6061 19.3949
1348.9597 19.4134
1359.3934 19.432
1369.9077 19.4506
1380.5032 19.4692
1391.1809 19.4878
1401.9411 20.2067
1412.7845 20.226
1423.7118 20.2454
1434.7236 20.2647
1445.8206 20.2841
1457.0034 20.3035
1468.2727 20.323
1479.6291 20.3424
1491.0734 20.3618
1502.6063 20.3813
1514.2283 20.4008
1525.9402 20.4203
1537.7427 20.4399
1549.6364 20.4594
1561.6221 20.479
1573.7006 20.4986
1585.8726 20.5182
1598.1386 20.5377
1610.4996 20.5575
1622.9561 20.5771
1635.509 21.3362
1648.1589 21.3566
1660.9066 21.3771
1673.753 21.3975
1686.6989 21.418
1699.7448 21.4385
1712.8916 21.459
1726.1401 21.4795
1739.491 21.5
1752.9452 21.5206
1766.5034 21.5412
1780.1667 21.5617
1793.9355 21.5824
1807.8108 21.6031
1821.7934 22.4
1835.8841 22.4214
1850.084 22.4429
1864.3936 22.4643
1878.8138 22.4858
1893.3457 22.5072
1907.9899 22.5289
1922.7473 22.5504
1937.6191 22.572
1952.6057 22.5936
1967.7083 22.6152
1982.9277 23.4494
1998.2648 23.4719
2013.7205 23.4943
2029.2957 23.5168
2044.9915 23.5393
2060.8086 23.5617
2076.7481 23.5844
2092.8108 23.6069
2108.9978 23.6295
2125.31 23.6521
2141.7484 24.5246
2158.3139 24.5481
2175.0075 24.5716
2191.8303 24.5951
2208.7831 24.6186
2225.8671 24.6421
2243.0833 24.6657
2260.4325 24.6893
2277.916 24.7128
2295.5347 25.6246
2313.2897 25.6491
2331.182 25.6736
2349.2127 25.6982
2367.3829 25.7227
2385.6936 25.7473
2404.1459 25.772
2422.7409 25.7966
2441.4798 26.7483
2460.3636 26.7739
2479.3934 26.7995
2498.5705 26.8251
2517.8958 26.8508
2537.3707 26.8763
2556.9962 26.9021
2576.7734 27.8946
2596.7037 27.9212
2616.7881 27.9479
2637.0278 27.9747
2657.4241 28.0014
2677.9781 28.0282
2698.6911 29.0622
2719.5643 29.09
2740.599 29.1178
2761.7964 29.1457
2783.1577 29.1735
2804.6842 29.2014
2826.3772 29.2294
2848.2381 30.3075
2870.268 30.3366
2892.4683 30.3656
2914.8403 30.3947
2937.3853 30.4238
2960.1047 30.4529
2982.9999 31.5763
3006.0721 31.6065
3029.3228 31.6367
3052.7532 31.667
3076.365 31.6973
3100.1594 31.7276
3124.1378 32.898
3148.3016 32.9295
3172.6524 32.9609
3197.1915 32.9925
3221.9203 33.024
3246.8406 33.0556
3271.9535 34.275
3297.2607 34.3078
3322.7635 34.3406
3348.4637 34.3735
3374.3627 34.4064
3400.4619 34.4393
3426.763 35.7097
3453.2676 35.7439
3479.9771 35.7781
3506.8932 35.8123
3534.0176 35.8466
3561.3517 37.1689
3588.8972 37.2045
3616.6558 37.2401
3644.6291 37.2757
3672.8187 37.3114
3701.2264 37.347
3729.8538 38.7248
3758.7026 38.7618
3787.7746 38.7989
3817.0714 38.8359
3846.5948 38.8731
3876.3465 40.3072
3906.3284 40.3457
3936.5422 40.3843
3966.9897 40.4229
3997.6726 40.4616
4028.5929 40.5003
4059.7524 41.9943
4091.1528 42.0345
4122.7961 42.0747
4154.6842 42.115
4186.8189 42.1553
4219.2021 43.7103
4251.8357 43.7522
4284.722 43.794
4317.8625 43.8359
4351.2593 43.8778
4384.9144 43.9198
4418.8298 45.54
4453.0076 45.5835
4487.4497 45.6271
4522.1582 45.6707
4557.1352 45.7145
4592.3826 47.4009
4627.9028 47.4462
4663.6976 47.4916
4699.7692 47.537
4736.12 47.5825
4772.7519 49.3378
4809.667 49.385
4846.8678 49.4322
4884.3562 49.4795
4922.1346 49.5268
4960.2052 51.3538
4998.5703 51.403
5037.2321 51.4522
5076.1929 51.5013
5115.4551 51.5506
5155.0209 53.4523
5194.8928 53.5034
5235.0731 53.5546
5275.5641 53.6059
5316.3684 53.6571
5357.4882 53.7085
5398.9261 55.6897
5440.6844 55.7429
5482.7658 55.7963
5525.1726 55.8497
5567.9075 55.9031
5610.9729 57.9654
5654.3713 58.0208
5698.1055 58.0763
5742.1779 58.1319
5786.5912 58.1875
5831.3479 60.334
5876.4509 60.3917
5921.9028 60.4495
5967.7062 60.5072
6013.8638 60.5652
6060.3785 62.7993
6107.2529 62.8595
6154.4899 62.9196
6202.0922 62.9798
6250.0627 63.04
6298.4043 65.3656
6347.1198 65.4281
6396.212 65.4907
6445.684 65.5533
6495.5386 65.616
6545.7788 68.0366
6596.4076 68.1016
6647.428 68.1668
6698.843 68.232
6750.6556 68.2973
6802.8691 70.8167
6855.4863 70.8845
6908.5106 70.9523
6961.9449 71.0201
7015.7926 71.0881
7070.0568 73.7105
7124.7406 73.781
7179.8474 73.8516
7235.3805 73.9222
7291.3431 73.9929
7347.7385 76.7225
7404.5701 76.7959
7461.8413 76.8693
7519.5554 76.9428
7577.7159 77.0165
7636.3263 79.8576
7695.39 79.934
7754.9106 80.0104
7814.8915 80.0869
7875.3363 80.1636
7936.2487 83.1208
7997.6322 83.2003
8059.4904 83.2798
8121.8271 83.3595
8184.646 83.4392
8247.9506 86.5173
8311.745 86.6
8376.0328 86.6829
8440.8178 86.7658
8506.104 86.8488
8571.895 90.0526
8638.195 90.1388
8705.0077 90.225
8772.3372 90.3113
8840.1875 90.3977
8908.5625 93.7324
8977.4665 93.8221
9046.9033 93.9118
9116.8772 94.0016
9187.3924 94.0916
9258.4529 97.5626
9330.0631 97.6559
9402.2271 97.7492
9474.9493 97.8428
9548.234 97.9364
9622.0855 101.5492
9696.5082 101.6463
9771.5065 105.3961


==> pictures/HESS_line_1301.1173.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\HESS_line_1301.1173.png onsdag 12-mar-2014 4:47:39 em
468.3117 0.0284
473.5039 0.0284
478.7537 0.0284
484.0617 0.0284
489.4285 0.0284
494.8349 0.0279
500.3011 0.0274
505.8276 0.027
511.4152 0.0265
517.0645 0.0261
522.7973 0.0261
522.7763 0.0257
528.5511 0.0252
534.4112 0.0252
540.3145 0.0248
540.2928 0.0244
546.2831 0.0244
552.3175 0.024
558.4411 0.024
564.6326 0.024
570.8928 0.024
577.2223 0.024
583.6221 0.024
590.0928 0.024
596.6352 0.024
603.2501 0.024
609.9385 0.024
616.7257 0.0244
623.5885 0.0248
630.5276 0.0253
637.5441 0.0257
644.6126 0.0257
651.7856 0.0261
659.0387 0.0266
659.0652 0.027
666.3991 0.0275
666.426 0.0279
673.8418 0.0284
673.8689 0.0289
673.8961 0.0294
681.3676 0.0294
681.395 0.0299
681.4224 0.0304
681.4499 0.0309
681.4773 0.0314
681.5047 0.032
681.5321 0.0325
681.5596 0.0331
681.587 0.0336
681.6143 0.0342
674.1673 0.0348
674.1944 0.0352
674.2216 0.0359
674.2487 0.0366
674.2758 0.0372
674.303 0.0378
666.9357 0.0384
666.9625 0.0391
666.9893 0.0398
659.702 0.0404
659.7286 0.0411
652.5205 0.0418
652.5468 0.0425
652.5731 0.0432
652.5993 0.044
652.6256 0.0447
652.6519 0.0455
652.6781 0.0462
652.7044 0.047
652.7306 0.0478
652.7569 0.0486
652.7832 0.0495
652.8094 0.0503
652.8357 0.0512
652.862 0.052
652.8883 0.0529
652.9144 0.0538
652.9407 0.0547
652.967 0.0556
652.9933 0.0566
653.0196 0.0575
653.0459 0.0585
653.0722 0.0594
653.0985 0.0605
653.1248 0.0615
653.1511 0.0626
653.1773 0.0636
653.2036 0.0647
653.2299 0.0658
653.2562 0.0669
653.2825 0.0681
653.3088 0.0692
653.3351 0.0704
653.3614 0.0716
653.3876 0.0728
653.4139 0.074
653.4402 0.0753
653.4665 0.0766
653.4928 0.0779
653.5191 0.0792
653.5453 0.0805
653.5716 0.0819
653.5979 0.0833
653.6242 0.0847
653.6505 0.0861
653.6768 0.0876
653.7032 0.0891
653.7295 0.0906
653.7559 0.0921
653.7822 0.0937
653.8085 0.0953
653.8348 0.0969
653.8611 0.0985
653.8874 0.1002
653.9137 0.1019
653.94 0.1036
653.9664 0.1054
653.9927 0.1072
654.019 0.109
654.0453 0.1108
661.3234 0.1127
661.35 0.1146
661.3766 0.1166
661.4032 0.1185
661.4299 0.1206
661.4565 0.1226
661.483 0.1247
661.5097 0.1268
661.5363 0.1289
661.5629 0.1311
661.5896 0.1333
668.9516 0.1356
668.9785 0.1379
669.0055 0.1402
669.0324 0.1426
669.0593 0.145
669.0862 0.1475
676.5316 0.15
676.5589 0.1526
676.5861 0.1551
676.6134 0.1578
676.6406 0.1604
676.6678 0.1632
684.1976 0.1659
684.2252 0.1687
684.2527 0.1716
684.2802 0.1745
691.8948 0.1775
691.9226 0.1804
699.6221 0.1836
699.6503 0.1867
707.4359 0.1898
707.4644 0.1931
715.3369 0.1963
715.3657 0.1997
723.3262 0.2031
731.3752 0.2065
739.5138 0.21
747.7128 0.21
756.0333 0.2136
764.4463 0.2172
772.9218 0.2172
781.5227 0.2209
790.2193 0.2247
799.0127 0.2285
807.8715 0.2285
816.8613 0.2324
825.9512 0.2363
835.1086 0.2363
844.3675 0.2364
853.7635 0.2404
863.2292 0.2404
872.8 0.2404
882.4768 0.2404
892.2609 0.2404
902.1898 0.2445
912.1925 0.2445
922.3432 0.2487
932.5693 0.2487
942.9088 0.2487
953.363 0.2487
963.9718 0.2529
974.6595 0.2529
985.4656 0.2529
996.3916 0.253
1007.4386 0.253
1018.6082 0.253
1029.9017 0.253
1041.3204 0.253
1052.8656 0.253
1064.5388 0.253
1076.3415 0.253
1088.275 0.253
1100.3409 0.253
1112.4957 0.2488
1124.83 0.2489
1137.3012 0.2489
1149.9106 0.2489
1162.613 0.2447
1175.4557 0.2407
1188.4403 0.2367
1201.5683 0.2327
1201.52 0.2288
1214.7925 0.2251
1228.2116 0.2213
1228.1621 0.2176
1228.1127 0.214
1241.679 0.2104
1241.629 0.2069
1241.5791 0.2035
1255.2941 0.2001
1255.2436 0.1968
1255.193 0.1935
1255.1425 0.1903
1255.092 0.1871
1255.0415 0.184
1268.9052 0.1809
1268.8542 0.1779
1282.8705 0.1749
1297.0416 0.172
1311.3693 0.1692
1325.8553 0.1663
1340.5011 0.1636
1355.309 0.1609
1370.3354 0.1609
1385.4727 0.1582
1400.7772 0.1556
1416.2509 0.153
1431.9529 0.153
1447.771 0.1505
1463.7637 0.1479
1479.9926 0.148
1496.3412 0.1455
1512.9313 0.1455
1529.7053 0.1455
1546.6654 0.1455
1563.8134 0.1455
1581.088 0.1431
1598.5533 0.1407
1616.2767 0.1407
1634.1308 0.1384
1652.1821 0.136
1670.4328 0.1338
1688.8851 0.1316
1707.5413 0.1294
1726.4035 0.1273
1745.4741 0.1251
1764.7553 0.1231
1784.3214 0.1231
1804.1044 0.1231
1824.1067 0.1231
1844.3307 0.1231
1864.704 0.121
1885.3782 0.121
1906.2816 0.1211
1927.4168 0.1211
1948.7863 0.1211
1970.3927 0.1211
1992.2386 0.1211
2014.3268 0.1211
2036.6599 0.1211
2059.2406 0.1211
2082.1554 0.1231
2105.2405 0.1231
2128.5815 0.1232
2152.1814 0.1232
2176.0428 0.1232
2200.2574 0.1253
2224.6519 0.1253
2249.3169 0.1253
2274.3468 0.1274
2299.5628 0.1274
2325.1519 0.1296
2350.9311 0.1296
2376.9961 0.1296
2403.4469 0.1318
2430.192 0.134
2457.1358 0.134
2484.4783 0.1363
2512.1251 0.1386
2539.9773 0.1386
2568.2417 0.141
2568.345 0.1434
2596.9251 0.1458
2625.8231 0.1482
2655.0428 0.1508
2655.1496 0.1534
2684.6956 0.156
2714.5704 0.1586
2714.6796 0.1613
2744.888 0.164
2775.4325 0.1668
2775.5443 0.1697
2775.656 0.1724
2806.43 0.1724
2806.5429 0.1755
2837.7736 0.1785
2869.3518 0.1815
2869.4672 0.1846
2901.3981 0.1877
2933.6843 0.1909
2966.3296 0.1941
2999.3385 0.1974
3032.7145 0.2008
3066.462 0.2042
3100.585 0.2077
3135.0877 0.2112
3169.8467 0.2112
3205.1202 0.2147
3240.7861 0.2184
3276.8489 0.2222
3313.3131 0.2259
3350.183 0.2298
3387.4631 0.2337
3425.0203 0.2337
3462.9939 0.2337
3463.1333 0.2377
3501.5293 0.2377
3540.4938 0.2417
3579.8917 0.2458
3619.728 0.25
3660.0076 0.2542
3700.7355 0.2586
3741.7659 0.2586
3783.4036 0.263
3783.5558 0.2674
3825.6585 0.272
3825.8124 0.2766
3825.9664 0.2812
3826.1204 0.286
3826.2743 0.2909
3826.4283 0.2958
3826.5823 0.3008
3869.1637 0.3059
3869.3194 0.3111
3869.4752 0.3164
3912.5339 0.3218
3912.6914 0.3272
3912.8488 0.3328
3956.3902 0.3384
3956.5493 0.3441
3956.7086 0.35
3956.8679 0.3559
4000.8991 0.362
4001.0601 0.3681
4001.2211 0.3743
4001.3822 0.3807
4045.9088 0.3871
4046.0716 0.3937
4046.2344 0.4003
4091.2601 0.4072
4091.4247 0.4141
4091.5894 0.4211
4091.754 0.4282
4137.2863 0.4355
4137.4527 0.4429
4137.6193 0.4504
4137.7858 0.458
4183.8302 0.4658
4183.9986 0.4737
4184.167 0.4818
4230.7275 0.4899
4230.8978 0.4982
4231.0681 0.5067
4231.2383 0.5152
4278.3227 0.524
4278.4949 0.5329
4278.6671 0.5419
4326.2792 0.5512
4326.4533 0.5605
4326.6274 0.5699
4326.8014 0.5796
4374.9493 0.5895
4375.1254 0.5995
4375.3014 0.6097
4423.9889 0.62
4424.167 0.6305
4424.345 0.6412
4473.5782 0.6521
4473.7583 0.6632
4473.9383 0.6743
4523.7234 0.6859
4523.9055 0.6975
4524.0875 0.7093
4574.4307 0.7214
4574.6147 0.7336
4625.5202 0.7461
4625.7063 0.7587
4625.8923 0.7715
4677.3685 0.7847
4677.5567 0.798
4729.4173 0.798
4782.0453 0.8115
4782.2378 0.8253
4835.4536 0.8394
4889.0648 0.8394
4889.2615 0.8536
4943.6683 0.8681
4998.6804 0.8829
5054.1014 0.8829
5110.3424 0.8979
5167.0014 0.898
5224.2885 0.898
5282.2107 0.898
5282.4233 0.9132
5340.9902 0.9133
5400.2064 0.9133
5460.0791 0.9134
5399.9889 0.8981
5340.5603 0.8831
5399.7717 0.8831
5459.6396 0.8832
5519.9491 0.8685
5580.9249 0.854
5642.5742 0.8399
5704.9043 0.8258
5767.9233 0.8122
5831.6381 0.7987
5896.057 0.7854
5961.1873 0.7723
6027.0372 0.7595
6093.6143 0.7469
6160.9271 0.7344
6229.234 0.7345
6298.0448 0.7223
6367.6157 0.7103
6438.2141 0.7103
6509.3334 0.6985
6509.0715 0.6867
6508.8094 0.6754
6580.9735 0.6754
6653.9375 0.6754
6727.7104 0.6755
6802.0276 0.6642
6877.1657 0.6532
6953.1338 0.6423
7030.224 0.6423
7107.8829 0.6317
7186.3996 0.6212
7265.7835 0.6109
7346.0446 0.6007
7427.1921 0.5907
7509.2361 0.5809
7592.4918 0.5809
7676.3618 0.5713
7761.1581 0.5617
7846.8912 0.5524
7933.5713 0.5432
8021.5316 0.5433
8021.2089 0.5342
8110.141 0.5342
8199.729 0.5253
8290.6404 0.5253
8382.2224 0.5166
8474.8159 0.5081
8568.7772 0.5081
8663.7803 0.5081
8759.8366 0.5081
8856.9579 0.5081
8955.156 0.5082
9054.4429 0.5082
9154.4621 0.4997
9255.9586 0.4998
9358.5806 0.4998
9462.721 0.5083
9567.6353 0.5083
9674.102 0.5169
9781.7534 0.5257
9890.6029 0.5346
10000.6636 0.5436
10111.5421 0.5438
10224.0614 0.553
10224.4727 0.5624
10338.2487 0.5718
10338.6648 0.5816
10339.0808 0.5915
10339.4969 0.6015
10454.5527 0.6117
10454.9735 0.6221
10455.3942 0.6326
10571.7398 0.6434
10572.1652 0.6543
10572.5906 0.6654
10573.0161 0.6766
10573.4416 0.6881
10573.8671 0.6998
10691.531 0.7117
10691.9612 0.7237
10692.3915 0.736
10811.3743 0.7485
10811.8094 0.7612
10932.1211 0.7741
10932.561 0.7873
10933.0009 0.8006
10933.4409 0.8142
11055.1061 0.8279
11055.551 0.842
11055.9959 0.8563
11056.4408 0.8708
11179.4747 0.8856
11179.9245 0.9005
11180.3745 0.9159
11304.7875 0.9315
11305.2424 0.9472
11431.0449 0.9633
11431.5049 0.9797
11431.9649 0.9963
11432.425 1.0132
11559.6427 1.0304
11560.1078 1.0478
11560.5731 1.0656
11689.2169 1.0836
11689.6873 1.1021
11690.1577 1.1208
11690.6282 1.1398
11820.7191 1.1591
11821.1949 1.1788
11821.6705 1.1988
11953.2198 1.2191
11953.7008 1.2398
11954.1818 1.2608
11954.6629 1.2822
12087.692 1.304
12088.1785 1.3261
12088.6649 1.3485
12223.1852 1.3714
12223.6771 1.3947
12224.169 1.4183
12360.1971 1.4424
12360.6945 1.4668
12361.192 1.4917
12498.7449 1.5171
12499.2478 1.5428
12499.7508 1.569
12638.8456 1.5956
12639.3542 1.6227
12639.8628 1.6502
12640.3715 1.6781
12781.0311 1.7067
12781.5453 1.7356
12923.7759 1.7651
12924.296 1.795
12924.8161 1.8254
13068.6409 1.8564
13069.1668 1.8879
13069.6926 1.9199
13215.1297 1.9525
13215.6615 1.9856
13362.7227 2.0194
13363.2605 2.0536
13363.7983 2.0884
13512.508 2.1239
13662.8725 2.16
13663.4223 2.1966
13815.4662 2.2339
13968.6399 2.234
13969.202 2.2719
14124.6484 2.3105
14281.2501 2.3106
14440.169 2.3498
14440.7501 2.3897
14600.8564 2.3898
14763.3317 2.4304
14927.0146 2.4304
15092.5121 2.4306
15260.4586 2.4719
15261.0727 2.5138
15430.274 2.5139
15430.8949 2.5565
15601.979 2.5566
15601.3512 2.514
15600.7234 2.4721
15600.0956 2.4309
15773.0556 2.431
15947.9333 2.4311
16124.7499 2.4312
16302.8708 2.3908
16482.9593 2.351
16665.0371 2.3119
16664.3665 2.2734
16848.4482 2.2356
17034.5634 2.1984
17222.7344 2.1619
17412.9841 2.126
17605.3354 2.0906
17604.6269 2.0558
17799.0952 2.0216
17995.7116 1.988
17994.9875 1.9548
17994.2633 1.9223
17993.5392 1.8902
18192.3035 1.8588
18393.2635 1.8279
18392.5234 1.7974
18595.6951 1.7675
18801.1111 1.7382
19008.7962 1.7093
19008.0313 1.6808
19218.0021 1.6528
19430.2924 1.6254
19644.9277 1.5983
19861.934 1.5718
20081.3374 1.5455
20303.9815 1.5457
20528.268 1.52
20755.032 1.4947
20984.301 1.4699
21216.1025 1.4454
21450.4647 1.4214
21688.2884 1.4215
21928.749 1.4215
21927.8665 1.3978
21686.543 1.3745
21447.8752 1.3515


==> pictures/LAT_low_energy_lines_1406.3430.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\LAT_low_energy_lines_1406.3430.png onsdag 20-aug-2014 4:37:33 em
0.1009 1.6445e-4
0.1017 1.6443e-4
0.1026 1.6442e-4
0.1035 1.644e-4
0.1043 1.6863e-4
0.1052 1.6862e-4
0.1061 1.686e-4
0.107 1.6859e-4
0.1078 1.6857e-4
0.1089 1.6855e-4
0.1098 1.6854e-4
0.1107 1.6852e-4
0.1117 1.7286e-4
0.1126 1.7731e-4
0.1136 1.7729e-4
0.1146 1.7728e-4
0.1155 1.8184e-4
0.1165 1.8182e-4
0.1175 1.8181e-4
0.1185 1.8649e-4
0.1195 1.8647e-4
0.1206 1.8645e-4
0.1216 1.8644e-4
0.1226 1.9123e-4
0.1237 1.9616e-4
0.1247 2.0121e-4
0.1258 2.0119e-4
0.1269 2.0637e-4
0.1279 2.0635e-4
0.129 2.1166e-4
0.1301 2.1164e-4
0.1312 2.1709e-4
0.1324 2.1707e-4
0.1335 2.1705e-4
0.1346 2.2264e-4
0.1358 2.2837e-4
0.1369 2.2835e-4
0.1381 2.2833e-4
0.1393 2.3421e-4
0.1405 2.3418e-4
0.1417 2.4021e-4
0.1429 2.4019e-4
0.1441 2.4637e-4
0.1453 2.4635e-4
0.1466 2.4633e-4
0.1478 2.463e-4
0.1491 2.5264e-4
0.1504 2.5915e-4
0.1516 2.6582e-4
0.1529 2.658e-4
0.1542 2.7264e-4
0.1556 2.7966e-4
0.1569 2.7963e-4
0.1582 2.8683e-4
0.1596 2.868e-4
0.1609 2.8678e-4
0.1623 2.9416e-4
0.1637 3.0173e-4
0.1651 3.095e-4
0.1665 3.0947e-4
0.1679 3.1744e-4
0.1693 3.1741e-4
0.1708 3.2558e-4
0.1723 3.3396e-4
0.1737 3.3393e-4
0.1752 3.339e-4
0.1767 3.425e-4
0.1782 3.4246e-4
0.1797 3.5128e-4
0.1813 3.6033e-4
0.1828 3.6029e-4
0.1844 3.6026e-4
0.1859 3.6953e-4
0.1875 3.695e-4
0.1891 3.7901e-4
0.1907 3.7897e-4
0.1924 3.7894e-4
0.194 3.789e-4
0.1957 3.8866e-4
0.1973 3.8862e-4
0.199 3.8858e-4
0.2006 3.8855e-4
0.2024 3.9855e-4
0.2042 3.9851e-4
0.2059 3.9848e-4
0.2077 3.9844e-4
0.2094 3.984e-4
0.2112 4.0866e-4
0.213 4.0862e-4
0.2147 4.0858e-4
0.2167 4.0854e-4
0.2185 4.1906e-4
0.2204 4.1902e-4
0.2223 4.1898e-4
0.2242 4.2977e-4
0.2261 4.2973e-4
0.228 4.2969e-4
0.2299 4.2965e-4
0.2319 4.2961e-4
0.2339 4.4067e-4
0.2359 4.5201e-4
0.2379 4.5197e-4
0.2399 4.5193e-4
0.242 4.6356e-4
0.244 4.6352e-4
0.2461 4.7545e-4
0.2482 4.7541e-4
0.2503 4.7536e-4
0.2525 4.876e-4
0.2546 4.8755e-4
0.2568 5.0011e-4
0.259 5.1298e-4
0.2612 5.2619e-4
0.2634 5.2614e-4
0.2657 5.3968e-4
0.2679 5.5358e-4
0.2702 5.5353e-4
0.2725 5.6778e-4
0.2749 5.6772e-4
0.2772 5.8234e-4
0.2796 5.9733e-4
0.282 6.1271e-4
0.2844 6.1265e-4
0.2868 6.2843e-4
0.2892 6.2837e-4
0.2917 6.4454e-4
0.2942 6.6114e-4
0.2967 6.6108e-4
0.2992 6.781e-4
0.3018 6.7803e-4
0.3044 6.9549e-4
0.307 7.1339e-4
0.3096 7.1333e-4
0.3122 7.3169e-4
0.3149 7.3162e-4
0.3176 7.5046e-4
0.3203 7.5039e-4
0.323 7.6971e-4
0.3258 7.8952e-4
0.3286 7.8945e-4
0.3314 7.8937e-4
0.3342 8.097e-4
0.337 8.0962e-4
0.3399 8.0954e-4
0.3428 8.3038e-4
0.3457 8.3031e-4
0.3487 8.3023e-4
0.3517 8.516e-4
0.3547 8.5152e-4
0.3577 8.5144e-4
0.3607 8.5136e-4
0.3638 8.5128e-4
0.3669 8.512e-4
0.37 8.5112e-4
0.3732 8.5104e-4
0.3764 8.5096e-4
0.3796 8.5088e-4
0.3828 8.508e-4
0.386 8.5072e-4
0.3894 8.5064e-4
0.3927 8.5056e-4
0.3961 8.5048e-4
0.3995 8.504e-4
0.4029 8.5032e-4
0.4062 8.5024e-4
0.4098 8.5016e-4
0.4133 8.5008e-4
0.4168 8.5e-4
0.4203 8.4992e-4
0.4239 8.4984e-4
0.4276 8.4976e-4
0.4312 8.7164e-4
0.4349 8.7156e-4
0.4386 8.7147e-4
0.4423 8.9391e-4
0.4461 8.9383e-4
0.4499 8.9374e-4
0.4538 9.1675e-4
0.4576 9.1666e-4
0.4615 9.1658e-4
0.4655 9.1649e-4
0.4694 9.1641e-4
0.4735 9.1632e-4
0.4775 9.1623e-4
0.4816 9.1615e-4
0.4857 9.1606e-4
0.4898 9.1597e-4
0.494 9.1589e-4
0.4982 9.3947e-4
0.5025 9.3938e-4
0.5068 9.3929e-4
0.511 9.6347e-4
0.5154 9.6338e-4
0.5198 9.6329e-4
0.5243 9.632e-4
0.5287 9.88e-4
0.5333 9.8791e-4
0.5377 9.8781e-4
0.5424 9.8772e-4
0.547 9.8763e-4
0.5516 1.0131e-3
0.5564 1.013e-3
0.5611 1.0129e-3
0.5659 1.0128e-3
0.5708 1.0127e-3
0.5756 1.0126e-3
0.5805 1.0386e-3
0.5855 1.0385e-3
0.5905 1.0653e-3
0.5955 1.0652e-3
0.6006 1.0651e-3
0.6057 1.0925e-3
0.6109 1.0924e-3
0.616 1.0923e-3
0.6214 1.1204e-3
0.6267 1.1203e-3
0.632 1.1202e-3
0.6374 1.1201e-3
0.6429 1.12e-3
0.6482 1.1199e-3
0.6539 1.1198e-3
0.6595 1.1197e-3
0.6651 1.1196e-3
0.6707 1.1195e-3
0.6764 1.1483e-3
0.6823 1.1482e-3
0.6881 1.1777e-3
0.694 1.1776e-3
0.6999 1.208e-3
0.7058 1.2078e-3
0.7119 1.2389e-3
0.7179 1.2388e-3
0.7241 1.2707e-3
0.7302 1.2706e-3
0.7365 1.3033e-3
0.7428 1.3032e-3
0.749 1.3031e-3
0.7555 1.3366e-3
0.7619 1.3365e-3
0.7619 1.371e-3
0.7684 1.3709e-3
0.775 1.3708e-3
0.7816 1.3706e-3
0.7883 1.3705e-3
0.795 1.3358e-3
0.8018 1.3357e-3
0.8086 1.3356e-3
0.8155 1.3355e-3
0.8225 1.3017e-3
0.8295 1.3016e-3
0.8366 1.3015e-3
0.8437 1.3013e-3
0.8509 1.3012e-3
0.8582 1.3011e-3
0.8655 1.301e-3
0.8729 1.3009e-3
0.8803 1.3007e-3
0.8878 1.3006e-3
0.8954 1.3005e-3
0.9031 1.334e-3
0.9108 1.3338e-3
0.9184 1.3682e-3
0.9264 1.3681e-3
0.9343 1.4033e-3
0.9423 1.4031e-3
0.9503 1.4393e-3
0.9584 1.4763e-3
0.9584 1.5145e-3
0.9666 1.5535e-3
0.9748 1.5935e-3
0.9832 1.6345e-3
0.9915 1.6766e-3
1.0 1.7197e-3
1.0085 1.764e-3
1.0171 1.7638e-3
1.0258 1.8092e-3
1.0346 1.8558e-3
1.0434 1.9036e-3
1.0523 1.9034e-3
1.0613 1.9524e-3
1.0703 1.9522e-3
1.0703 2.0027e-3
1.0795 2.0025e-3
1.0887 2.0023e-3
1.098 2.0021e-3
1.1073 1.9515e-3
1.1168 1.9513e-3
1.1263 1.902e-3
1.1359 1.8539e-3
1.1456 1.8537e-3
1.1456 1.807e-3
1.1554 1.8069e-3
1.1653 1.8067e-3
1.1653 1.7612e-3
1.1653 1.7168e-3
1.1752 1.6734e-3
1.1752 1.6312e-3
1.1852 1.59e-3
1.1852 1.55e-3
1.1953 1.5108e-3
1.1953 1.4727e-3
1.1953 1.4356e-3
1.1953 1.3994e-3
1.2055 1.3641e-3
1.2055 1.3297e-3
1.2158 1.2961e-3
1.2262 1.2633e-3
1.2262 1.2315e-3
1.2262 1.2005e-3
1.2367 1.1701e-3
1.2472 1.1405e-3
1.2472 1.1118e-3
1.2579 1.0837e-3
1.2686 1.0563e-3
1.2686 1.0297e-3
1.2793 1.0037e-3
1.2903 9.7828e-4
1.3013 9.5355e-4
1.3124 9.5346e-4
1.3124 9.2944e-4
1.3235 9.2935e-4
1.3235 9.5337e-4
1.3349 9.7791e-4
1.3463 1.0031e-3
1.3578 1.0289e-3
1.3694 1.0554e-3
1.3811 1.0553e-3
1.3929 1.0825e-3
1.4048 1.1103e-3
1.4048 1.139e-3
1.4048 1.1685e-3
1.4167 1.1985e-3
1.4167 1.2295e-3
1.4288 1.2612e-3
1.4288 1.2938e-3
1.4288 1.3272e-3
1.4288 1.3615e-3
1.441 1.3965e-3
1.441 1.4326e-3
1.4533 1.4695e-3
1.4533 1.5075e-3
1.4657 1.5463e-3
1.4657 1.5863e-3
1.4657 1.6273e-3
1.4782 1.6692e-3
1.4908 1.7121e-3
1.4908 1.7564e-3
1.5036 1.8016e-3
1.5036 1.8481e-3
1.5164 1.8957e-3
1.5164 1.9447e-3
1.5293 1.9948e-3
1.5293 2.0463e-3
1.5424 2.099e-3
1.5424 2.1533e-3
1.5554 2.2087e-3
1.5688 2.2656e-3
1.5822 2.3239e-3
1.5957 2.3237e-3
1.6093 2.3234e-3
1.6231 2.3232e-3
1.6369 2.323e-3
1.6509 2.3828e-3
1.665 2.3826e-3
1.6792 2.3824e-3
1.6935 2.3821e-3
1.7079 2.3819e-3
1.7225 2.3817e-3
1.7372 2.3815e-3
1.752 2.3812e-3
1.767 2.4425e-3
1.7821 2.4423e-3
1.7973 2.4421e-3
1.8126 2.4419e-3
1.8281 2.4416e-3
1.8437 2.4414e-3
1.8594 2.4412e-3
1.8753 2.3794e-3
1.8913 2.3792e-3
1.9074 2.379e-3
1.9237 2.3189e-3
1.9401 2.3186e-3
1.9566 2.3184e-3
1.9733 2.2598e-3
1.9902 2.2596e-3
2.0072 2.2594e-3
2.0243 2.2023e-3
2.0416 2.202e-3
2.059 2.2018e-3
2.0766 2.2016e-3
2.0943 2.2014e-3
2.1121 2.2012e-3
2.1302 2.201e-3
2.1482 2.2577e-3
2.1667 2.3158e-3
2.1852 2.3754e-3
2.2038 2.3752e-3
2.2226 2.4363e-3
2.2416 2.4991e-3
2.2607 2.5634e-3
2.28 2.6294e-3
2.2993 2.6292e-3
2.3191 2.6968e-3
2.3389 2.7663e-3
2.3588 2.766e-3
2.3588 2.8375e-3
2.3389 2.8378e-3
2.3191 2.838e-3
2.3191 2.7665e-3
2.3389 2.6966e-3
2.3588 2.6963e-3
2.3789 2.6961e-3
2.3992 2.6279e-3
2.4197 2.6277e-3
2.4197 2.5615e-3
2.4404 2.5612e-3
2.4612 2.4965e-3
2.4822 2.4962e-3
2.4822 2.4334e-3
2.4822 2.3721e-3
2.4822 2.3123e-3
2.4822 2.2541e-3
2.4822 2.1973e-3
2.4822 2.1419e-3
2.5034 2.0878e-3
2.5034 2.0352e-3
2.5247 1.9837e-3
2.5247 1.9338e-3
2.5247 1.885e-3
2.5463 1.8374e-3
2.5463 1.7911e-3
2.5463 1.746e-3
2.568 1.7018e-3
2.568 1.659e-3
2.5899 1.6588e-3
2.5899 1.617e-3
2.612 1.6169e-3
2.612 1.5761e-3
2.6343 1.576e-3
2.6568 1.5758e-3
2.6794 1.5757e-3
2.7023 1.5756e-3
2.7254 1.5754e-3
2.7486 1.616e-3
2.7486 1.6577e-3
2.7486 1.7006e-3
2.7721 1.7443e-3
2.7721 1.7894e-3
2.7721 1.8357e-3
2.7957 1.8829e-3
2.7957 1.9316e-3
2.7957 1.9815e-3
2.8195 2.0325e-3
2.8195 2.085e-3
2.8195 2.1389e-3
2.8195 2.1942e-3
2.8195 2.2509e-3
2.8436 2.3088e-3
2.8436 2.3685e-3
2.8436 2.4297e-3
2.8436 2.4925e-3
2.8679 2.5567e-3
2.8923 2.5564e-3
2.9171 2.6222e-3
2.9419 2.6897e-3
2.9419 2.7592e-3
2.967 2.8303e-3
2.9924 2.83e-3
2.9924 2.9032e-3
3.0179 2.9029e-3
3.0437 2.9026e-3
3.0437 2.9776e-3
3.0695 2.9023e-3
3.0958 2.829e-3
3.1222 2.7574e-3
3.1489 2.6877e-3
3.1757 2.6198e-3
3.2028 2.6195e-3
3.2028 2.5535e-3
3.2302 2.489e-3
3.2577 2.426e-3
3.2854 2.3647e-3
3.3136 2.3049e-3
3.3136 2.2469e-3
3.3418 2.2466e-3
3.3418 2.1901e-3
3.3704 2.1347e-3
3.3991 2.1345e-3
3.4281 2.1343e-3
3.4574 2.1341e-3
3.4868 2.0801e-3
3.5166 2.0799e-3
3.5166 2.0275e-3
3.5466 2.0273e-3
3.5769 2.0272e-3
3.6074 2.027e-3
3.6381 1.9757e-3
3.6692 1.9755e-3
3.7005 1.9753e-3
3.7321 1.9752e-3
3.7321 1.9254e-3
3.7321 1.8769e-3
3.7005 1.8771e-3
3.7005 1.9256e-3
3.7321 1.9752e-3
3.764 2.026e-3
3.764 2.0784e-3
3.7961 2.1319e-3
3.8285 2.1868e-3
3.8285 2.2433e-3
3.8611 2.301e-3
3.8941 2.3603e-3
3.9273 2.421e-3
3.9273 2.4836e-3
3.9273 2.5478e-3
3.9273 2.6136e-3
3.9607 2.6809e-3
3.9946 2.7499e-3
3.9946 2.821e-3
4.0287 2.8936e-3
4.0631 2.9681e-3
4.0977 3.0445e-3
4.1327 3.0442e-3
4.168 3.0439e-3
4.2036 3.0437e-3
4.2394 3.0434e-3
4.2756 3.1217e-3
4.3121 3.1214e-3
4.3489 3.1211e-3
4.386 3.1208e-3
4.4234 3.1205e-3
4.4611 3.1202e-3
4.4992 3.12e-3
4.5375 3.2003e-3
4.5763 3.2e-3
4.6154 3.1997e-3
4.6548 3.1994e-3
4.6945 3.1991e-3
4.7345 3.1988e-3
4.7749 3.1985e-3
4.8157 3.1982e-3
4.8568 3.1979e-3
4.8982 3.1976e-3
4.94 3.1973e-3
4.9822 3.197e-3
5.0247 3.1967e-3
5.0247 3.1161e-3
5.0675 3.0374e-3
5.1108 2.9606e-3
5.1544 2.8857e-3
5.1984 2.8128e-3
5.1984 2.7419e-3
5.2427 2.7416e-3
5.2427 2.6726e-3
5.2875 2.6723e-3
5.2875 2.605e-3
5.2875 2.5394e-3
5.2875 2.4754e-3
5.3326 2.4128e-3
5.3326 2.3521e-3
5.3326 2.2928e-3
5.3326 2.235e-3
5.378 2.1785e-3
5.378 2.1237e-3
5.424 2.07e-3
5.424 2.0178e-3
5.4703 1.9668e-3
5.5169 1.9171e-3
5.5169 1.8688e-3
5.5169 1.8217e-3
5.564 1.8215e-3
5.6115 1.7755e-3
5.6594 1.7306e-3
5.7077 1.6868e-3
5.7564 1.6442e-3
5.8054 1.644e-3
5.8054 1.6865e-3
5.7564 1.7303e-3
5.7564 1.6867e-3
5.8054 1.7301e-3
5.8054 1.7748e-3
5.855 1.8205e-3
5.855 1.8676e-3
5.905 1.9156e-3
5.905 1.9651e-3
5.905 2.0159e-3
5.9554 2.0678e-3
5.9554 2.1213e-3
6.0062 2.1759e-3
6.0062 2.2321e-3
6.0062 2.2898e-3
6.0062 2.349e-3
6.0062 2.4097e-3
6.0062 2.4719e-3
6.0574 2.5356e-3
6.1091 2.6008e-3
6.1091 2.6681e-3
6.1612 2.7367e-3
6.1612 2.8075e-3
6.2138 2.8797e-3
6.2138 2.9542e-3
6.2668 3.0302e-3
6.2668 3.1085e-3
6.3203 3.1885e-3
6.3203 3.2709e-3
6.3203 3.3555e-3
6.3742 3.3552e-3
6.4285 3.3548e-3
6.4835 3.3545e-3
6.5388 3.3542e-3
6.5946 3.3539e-3
6.6509 3.4402e-3
6.7076 3.4399e-3
6.7076 3.3533e-3
6.7076 3.2688e-3
6.7649 3.2685e-3
6.7649 3.1861e-3
6.8226 3.1056e-3
6.8226 3.0274e-3
6.8808 2.9508e-3
6.9395 2.8762e-3
6.9987 2.8035e-3
7.0584 2.7326e-3
7.1187 2.7324e-3
7.1794 2.6633e-3
7.2407 2.663e-3
7.3025 2.6628e-3
7.3648 2.6625e-3
7.4276 2.6623e-3
7.4276 2.5952e-3
7.3648 2.5301e-3
7.3648 2.5955e-3
7.3025 2.5303e-3
7.3025 2.5957e-3
7.2407 2.5959e-3
7.1794 2.5962e-3
7.1187 2.6635e-3
7.0584 2.6638e-3
7.0584 2.7326e-3
6.9987 2.7329e-3
6.9395 2.7331e-3
6.8808 2.804e-3
6.8808 2.8765e-3
6.8226 2.9511e-3
6.7649 3.0276e-3
6.7649 3.1059e-3
6.7076 3.1864e-3
6.6509 3.1867e-3
6.5946 3.2694e-3
6.5388 3.2697e-3
6.4835 3.27e-3
6.4285 3.2703e-3
6.3742 3.2706e-3
6.3742 3.1882e-3
6.3203 3.1082e-3
6.3203 3.0299e-3
6.2668 2.9539e-3
6.2668 2.8795e-3
6.2138 2.8072e-3
6.2138 2.7365e-3
6.1612 2.6678e-3
6.1612 2.6006e-3
6.1091 2.5353e-3
6.0574 2.4717e-3
6.0574 2.4094e-3
6.0574 2.3487e-3
6.0062 2.2898e-3
5.9554 2.2323e-3
5.9554 2.1761e-3
5.905 2.1215e-3
5.905 2.068e-3
5.905 2.0159e-3
5.855 1.9653e-3
5.855 1.9158e-3
5.8054 1.8677e-3
5.7564 1.8209e-3
5.7077 1.7752e-3
5.7077 1.7304e-3
5.6594 1.7753e-3
5.6115 1.8214e-3
5.564 1.8686e-3
5.5169 1.8688e-3
5.4703 1.869e-3
5.4703 1.9173e-3
5.4703 1.9668e-3
5.4703 2.0176e-3
5.4703 2.0698e-3
5.424 2.1235e-3
5.424 2.1783e-3
5.378 2.2348e-3
5.378 2.2926e-3
5.3326 2.2928e-3
5.2875 2.3523e-3
5.2875 2.4131e-3
5.2875 2.4754e-3
5.2427 2.5396e-3
5.2427 2.6053e-3
5.1984 2.6728e-3
5.1984 2.7419e-3
5.1544 2.813e-3
5.1108 2.886e-3
5.0675 2.9608e-3
5.0247 3.0376e-3
4.9822 3.1164e-3
4.94 3.1167e-3
4.8982 3.117e-3
4.8568 3.1173e-3
4.8157 3.1176e-3
4.7749 3.1179e-3
4.7345 3.1182e-3
4.6945 3.1185e-3
4.6548 3.1188e-3
4.6154 3.1191e-3
4.5763 3.1194e-3
4.5375 3.1197e-3
4.4992 3.12e-3
4.4611 3.2009e-3
4.4234 3.2012e-3
4.386 3.2015e-3
4.3489 3.1211e-3
4.3121 3.1214e-3
4.2756 3.0431e-3
4.2394 2.9667e-3
4.2036 2.967e-3
4.168 2.9673e-3
4.1327 2.9675e-3
4.0977 2.9678e-3
4.0631 2.9681e-3
4.0287 2.8936e-3
4.0287 2.8207e-3
4.0287 2.7497e-3
3.9946 2.6806e-3
3.9607 2.6134e-3
3.9607 2.5475e-3
3.9273 2.5478e-3
3.8941 2.4838e-3
3.8611 2.4841e-3
3.8611 2.4215e-3
3.8611 2.3605e-3
3.8285 2.3012e-3
3.7961 2.2435e-3
3.7961 2.187e-3
3.764 2.1321e-3
3.7321 2.0786e-3
3.7321 2.0262e-3
3.7005 1.9753e-3
3.6692 1.9258e-3
3.6381 1.9259e-3
3.6074 1.9759e-3
3.5769 1.9761e-3
3.5466 1.9763e-3
3.5166 1.9765e-3
3.4868 2.0277e-3
3.4574 2.0803e-3
3.4281 2.0805e-3
3.3991 2.0807e-3
3.3704 2.0809e-3
3.3418 2.0811e-3
3.3136 2.1351e-3
3.3136 2.1903e-3
3.2854 2.2471e-3
3.2577 2.3054e-3
3.2302 2.3652e-3
3.2302 2.4263e-3
3.2028 2.4892e-3
3.1757 2.4894e-3
3.1489 2.554e-3
3.1489 2.62e-3
3.1222 2.688e-3
3.0958 2.6882e-3
3.0695 2.7579e-3
3.0437 2.8295e-3
3.0179 2.8298e-3
2.9924 2.83e-3
2.967 2.8303e-3
2.9924 2.9032e-3
2.9924 2.9782e-3
3.0179 2.9779e-3


==> pictures/MAGIC-Segue1_1312.1353.bbar.v2.txt <==
100.1698, 30469.8957
100.1698, 30020.5991
101.0675, 29577.9276
101.9731, 29141.7835
101.9731, 28712.0708
102.887, 28288.6943
102.887, 27871.5608
103.809, 27460.5782
103.809, 27055.6558
104.7393, 26656.7041
104.7393, 26263.6353
105.6779, 25876.3625
105.6779, 25494.8002
106.6249, 25118.8643
106.6249, 24748.4718
107.5804, 24383.541
107.5804, 24023.9912
108.5445, 23669.7433
109.5171, 23320.7189
109.5171, 22976.8412
109.5171, 22638.0341
110.4986, 22304.2229
111.4889, 21975.334
111.4889, 21651.2947
112.488, 21332.0336
112.488, 21017.4801
113.496, 20707.565
113.496, 20402.2197
114.5131, 20101.3769
114.5131, 19804.9702
115.5393, 19512.9342
115.5393, 19225.2045
116.5747, 18941.7175
116.5747, 18662.4107
117.6193, 18387.2224
117.6193, 18116.0919
118.6734, 17848.9595
119.7368, 17585.766
119.7368, 17326.4535
120.8098, 17070.9647
120.8098, 16819.2432
121.8925, 16571.2336
121.8925, 16326.8809
122.9848, 16086.1314
122.9848, 15848.9319
124.0869, 15615.2301
124.0869, 15384.9743
125.1989, 15158.1137
125.1989, 14934.5984
126.3209, 14714.3789
126.3209, 14497.4067
127.4529, 14283.6339
128.595, 14073.0133
128.595, 13865.4984
128.595, 13661.0434
129.7473, 13459.6032
130.9101, 13261.1334
130.9101, 13065.5901
132.0833, 12872.9303
132.0833, 12683.1114
133.2669, 12496.0914
133.2669, 12311.8292
134.4612, 12130.284
134.4612, 11951.4158
135.6661, 11775.1851
135.6661, 11601.553
136.8819, 11430.4813
136.8819, 11261.9321
138.1085, 11095.8681
138.1085, 10932.253
139.3462, 10771.0506
140.5949, 10612.2251
140.5949, 10455.7415
141.8548, 10301.5654
141.8548, 10149.6627
143.126, 10000.0
143.126, 9852.5441
144.4086, 9707.2625
144.4086, 9564.1232
145.7027, 9423.0945
145.7027, 9284.1454
147.0084, 9147.2452
147.0084, 9012.3637
148.3258, 8879.4711
148.3258, 8748.538
149.655, 8619.5356
150.9961, 8492.4355
150.9961, 8367.2095
152.3493, 8243.83
152.3493, 8122.2699
153.7145, 8002.5023
153.7145, 7884.5007
155.092, 7768.2389
155.092, 7653.6918
156.4819, 7540.8336
156.4819, 7429.6395
157.8841, 7320.0851
157.8841, 7212.1461
159.299, 7105.7987
160.7266, 7001.0195
160.7266, 6897.7854
162.1669, 6796.0735
163.62, 6695.8613
163.62, 6597.1269
165.0864, 6499.8484
166.5657, 6404.0043
166.5657, 6309.5734
168.0585, 6216.5351
169.5645, 6124.8686
169.5645, 6034.5537
171.084, 5945.5707
172.6172, 5857.8998
172.6172, 5771.5215
174.1641, 5686.4171
175.7248, 5602.5675
175.7248, 5519.9543
177.2995, 5438.5593
178.8883, 5358.3646
178.8883, 5279.3523
180.4915, 5201.5051
182.1089, 5124.8058
182.1089, 5049.2376
183.7409, 4974.7835
185.3874, 4901.4275
185.3874, 4829.153
187.0488, 4757.9443
188.725, 4687.7856
188.725, 4618.6614
190.4162, 4550.5566
192.1226, 4483.4559
192.1226, 4417.3447
193.8443, 4352.2083
195.5814, 4288.0325
195.5814, 4224.8029
197.3341, 4162.5057
199.1025, 4101.1271
199.1025, 4040.6535
200.8867, 3981.0717
202.6869, 3922.3685
204.5032, 3864.5308
206.3359, 3807.546
206.3359, 3751.4015
208.185, 3696.0849
210.0506, 3641.5838
211.9329, 3587.8866
213.8321, 3534.9811
215.7484, 3482.8557
215.7484, 3431.499
217.6818, 3380.8995
219.6324, 3331.0461
221.6007, 3281.9279
223.5865, 3233.5339
225.5901, 3185.8535
227.6118, 3138.8761
227.6118, 3092.5917
229.6515, 3046.9896
231.7095, 3002.0599
233.7859, 2957.7928
235.881, 2914.1784
237.9948, 2871.2071
237.9948, 2828.8694
240.1275, 2787.1561
242.2793, 2746.0578
244.4506, 2705.5655
246.6412, 2665.6703
246.6412, 2626.3635
248.8514, 2587.6362
251.0815, 2549.48
253.3315, 2511.8864
255.6017, 2474.8472
255.6017, 2438.3541
257.8923, 2402.3991
260.2033, 2366.9743
262.5351, 2332.0719
264.8878, 2297.6841
267.2615, 2263.8034
267.2615, 2230.4223
269.6566, 2197.5333
272.0731, 2165.1295
274.5112, 2133.2034
276.9712, 2101.748
279.4533, 2070.7565
279.4533, 2040.222
281.9575, 2010.1377
284.4843, 1980.4969
287.0336, 1951.2934
289.6059, 1922.5204
292.2011, 1894.1717
294.8195, 1866.2411
294.8195, 1838.7222
297.4616, 1811.6092
300.1273, 1784.8959
302.8169, 1758.5766
305.5305, 1732.6454
308.2685, 1707.0965
308.2685, 1681.9243
311.031, 1657.1234
313.8183, 1632.6881
316.6305, 1608.6131
319.4679, 1584.8932
322.3308, 1584.8932
322.3308, 1561.523
325.2193, 1561.523
325.2193, 1538.4974
325.2193, 1515.8114
328.1338, 1493.4598
331.0743, 1471.4379
334.0412, 1449.7407
337.0346, 1428.3634
340.0549, 1407.3013
340.0549, 1386.5497
343.1023, 1366.1043
346.177, 1345.9603
349.2792, 1326.1133
352.4092, 1306.559
355.5673, 1287.293
355.5673, 1268.3111
358.7536, 1249.6091
361.9686, 1231.1829
365.2123, 1213.0284
368.4851, 1195.1416
368.4851, 1177.5185
371.7872, 1160.1553
375.119, 1143.0481
378.4805, 1126.1932
381.8723, 1109.5868
381.8723, 1093.2253
385.2944, 1077.1051
388.7471, 1061.2225
392.2308, 1045.5742
395.7458, 1045.5742
399.2922, 1030.1565
402.8704, 1030.1565
406.4807, 1030.1565
410.1233, 1014.9663
413.7986, 1014.9663
417.5068, 1000.0
421.2482, 985.2544
425.0232, 985.2544
428.8319, 970.7263
432.6749, 970.7263
432.6749, 956.4123
436.5522, 956.4123
440.4643, 956.4123
444.4115, 942.3094
448.394, 942.3094
452.4123, 928.4144
456.4665, 914.7245
460.5571, 914.7245
464.6843, 901.2364
468.8485, 901.2364
468.8485, 887.9471
473.05, 887.9471
477.2892, 887.9471
481.5664, 874.8538
485.8819, 874.8538
490.236, 861.9536
494.6292, 861.9536
499.0618, 849.2436
503.5341, 836.721
508.0464, 836.721
508.0464, 824.383
512.5992, 824.383
517.1928, 824.383
521.8276, 824.383
526.5039, 812.227
531.2221, 812.227
535.9825, 812.227
540.7856, 800.2502
545.6319, 800.2502
550.5215, 788.4501
555.4549, 788.4501
560.4325, 776.8239
565.4548, 776.8239
570.5221, 776.8239
575.6347, 765.3692
580.7932, 765.3692
585.9979, 754.0834
591.2492, 754.0834
596.5476, 754.0834
601.8935, 742.964
607.2873, 742.964
612.7295, 732.0085
618.2204, 732.0085
623.7605, 732.0085
629.3502, 721.2146
634.9901, 721.2146
640.6804, 721.2146
646.4218, 710.5798
652.2146, 710.5798
658.0594, 710.5798
663.9565, 700.102
669.9064, 700.102
675.9097, 700.102
681.9668, 700.102
688.0782, 689.7785
694.2443, 689.7785
700.4657, 689.7785
706.7428, 679.6073
713.0762, 679.6073
719.4664, 679.6073
725.9138, 679.6073
732.419, 669.5861
738.9824, 669.5861
745.6047, 669.5861
752.2864, 659.7127
759.0279, 659.7127
765.8298, 659.7127
772.6926, 649.9848
779.6171, 649.9848
786.6035, 649.9848
793.6526, 649.9848
800.7648, 640.4003
807.9407, 640.4003
815.181, 640.4003
822.4862, 640.4003
829.8568, 630.9573
837.2934, 630.9573
844.7967, 630.9573
852.3673, 630.9573
860.0057, 630.9573
867.7125, 621.6535
875.4884, 621.6535
883.334, 621.6535
891.2499, 621.6535
899.2367, 612.4868
907.2951, 612.4868
915.4257, 612.4868
923.6292, 612.4868
931.9061, 612.4868
940.2572, 603.4554
948.6833, 603.4554
957.1848, 603.4554
965.7625, 603.4554
974.4171, 603.4554
983.1492, 594.5571
991.9595, 594.5571
1000.8489, 594.5571
1009.8178, 594.5571
1018.8672, 594.5571
1027.9976, 594.5571
1037.2099, 585.79
1046.5047, 585.79
1055.8829, 585.79
1065.345, 585.79
1074.892, 585.79
1084.5245, 585.79
1094.2433, 585.79
1104.0492, 577.1522
1113.943, 577.1522
1123.9255, 577.1522
1133.9973, 577.1522
1144.1596, 577.1522
1154.4128, 577.1522
1164.758, 577.1522
1175.1958, 577.1522
1185.7271, 568.6417
1196.3529, 568.6417
1207.0739, 568.6417
1217.8909, 568.6417
1228.8049, 568.6417
1239.8167, 568.6417
1250.9271, 568.6417
1262.1372, 560.2567
1273.4477, 560.2567
1284.8595, 560.2567
1296.3736, 560.2567
1307.9909, 560.2567
1319.7123, 560.2567
1331.5387, 560.2567
1343.4711, 560.2567
1355.5105, 560.2567
1367.6577, 560.2567
1379.9138, 560.2567
1392.2797, 560.2567
1404.7565, 551.9954
1417.345, 551.9954
1430.0464, 551.9954
1442.8616, 551.9954
1455.7915, 551.9954
1468.8375, 551.9954
1482.0003, 551.9954
1495.2811, 551.9954
1508.6808, 551.9954
1522.2006, 551.9954
1535.8417, 551.9954
1549.6049, 551.9954
1563.4915, 551.9954
1577.5026, 551.9954
1591.6392, 551.9954
1605.9024, 543.8559
1620.2934, 543.8559
1634.8136, 543.8559
1649.4638, 543.8559
1664.2452, 543.8559
1679.1591, 543.8559
1694.2067, 543.8559
1709.3891, 543.8559
1724.7076, 543.8559
1740.1634, 543.8559
1755.7576, 543.8559
1771.4916, 543.8559
1787.3666, 543.8559
1803.3839, 543.8559
1819.5447, 543.8559
1835.8502, 543.8559
1852.302, 543.8559
1868.9012, 543.8559
1885.6491, 543.8559
1902.5472, 543.8559
1919.5966, 543.8559
1936.7988, 543.8559
1954.1552, 543.8559
1971.6671, 543.8559
1989.336, 543.8559
2007.1631, 543.8559
2025.1501, 543.8559
2043.2982, 543.8559
2061.609, 543.8559
2080.0838, 543.8559
2098.7242, 543.8559
2117.5316, 543.8559
2136.5077, 543.8559
2155.6537, 543.8559
2174.9713, 543.8559
2194.4621, 551.9954
2214.1275, 551.9954
2233.9691, 551.9954
2253.9885, 551.9954
2274.1874, 551.9954
2294.5672, 551.9954
2315.1297, 551.9954
2335.8763, 551.9954
2356.8091, 551.9954
2377.9293, 551.9954
2399.2389, 551.9954
2420.7393, 551.9954
2442.4325, 551.9954
2464.32, 551.9954
2486.4037, 560.2567
2508.6853, 560.2567
2531.1666, 560.2567
2553.8493, 560.2567
2576.7353, 560.2567
2599.8264, 560.2567
2623.1244, 560.2567
2646.6312, 560.2567
2670.3487, 560.2567
2694.2787, 568.6417
2718.4231, 568.6417
2742.7839, 568.6417
2767.3631, 568.6417
2792.1623, 568.6417
2817.184, 568.6417
2842.4299, 568.6417
2867.902, 568.6417
2893.6023, 568.6417
2919.533, 577.1522
2945.696, 577.1522
2972.0935, 577.1522
2998.7275, 577.1522
3025.6002, 577.1522
3052.7138, 577.1522
3080.0703, 577.1522
3107.672, 577.1522
3135.521, 585.79
3163.6195, 585.79
3191.9699, 585.79
3220.5744, 585.79
3249.4351, 585.79
3278.5545, 585.79
3307.9348, 594.5571
3337.5785, 594.5571
3367.4878, 594.5571
3397.6651, 594.5571
3428.1129, 594.5571
3458.8335, 594.5571
3489.8294, 603.4554
3521.1031, 603.4554
3552.657, 603.4554
3584.4937, 603.4554
3616.6157, 603.4554
3649.0255, 603.4554
3681.7258, 603.4554
3714.7191, 603.4554
3748.0081, 612.4868
3781.5954, 612.4868
3815.4837, 612.4868
3849.6757, 621.6535
3884.1741, 621.6535
3918.9816, 621.6535
3954.1011, 621.6535
3989.5352, 621.6535
4025.287, 621.6535
4061.3591, 630.9573
4097.7544, 630.9573
4134.476, 630.9573
4171.5265, 630.9573
4208.9092, 640.4003
4246.6268, 640.4003
4284.6824, 640.4003
4323.079, 640.4003
4361.8197, 640.4003
4400.9077, 649.9848
4440.3458, 649.9848
4480.1374, 649.9848
4520.2856, 649.9848
4560.7936, 659.7127
4601.6646, 659.7127
4642.9018, 659.7127
4684.5086, 659.7127
4726.4882, 669.5861
4768.8441, 669.5861
4811.5795, 669.5861
4854.6978, 669.5861
4898.2026, 669.5861
4942.0972, 679.6073
4986.3852, 679.6073
5031.0701, 679.6073
5076.1554, 679.6073
5121.6447, 689.7785
5167.5417, 689.7785
5213.85, 689.7785
5260.5732, 689.7785
5307.7151, 700.102
5355.2796, 700.102
5403.2703, 700.102
5451.6909, 710.5798
5500.5455, 710.5798
5549.838, 710.5798
5599.5723, 710.5798
5649.7521, 710.5798
5700.3817, 721.2146
5751.4649, 721.2146
5803.006, 721.2146
5855.0089, 732.0085
5907.4778, 732.0085
5960.4169, 732.0085
6013.8305, 732.0085
6067.7226, 742.964
6122.0977, 742.964
6176.9602, 742.964
6232.3142, 754.0834
6288.1643, 754.0834
6344.5149, 754.0834
6401.3705, 754.0834
6458.7356, 765.3692
6516.6147, 765.3692
6575.0126, 765.3692
6633.9337, 776.8239
6693.3829, 776.8239
6753.3648, 776.8239
6813.8841, 788.4501
6874.946, 788.4501
6936.555, 788.4501
6998.716, 800.2502
7061.4341, 800.2502
7124.7143, 800.2502
7188.5615, 812.227
7252.9809, 812.227
7317.9776, 812.227
7383.5567, 812.227
7449.7235, 824.383
7516.4833, 824.383
7583.8413, 836.721
7651.803, 836.721
7720.3736, 836.721
7789.5588, 836.721
7859.3639, 849.2436
7929.7947, 849.2436
8000.8565, 849.2436
8072.5552, 861.9536
8144.8963, 861.9536
8217.8859, 874.8538
8291.5293, 874.8538
8365.8329, 874.8538
8440.8023, 887.9471
8516.4435, 887.9471
8592.7625, 901.2364
8669.7654, 901.2364
8747.4585, 901.2364
8825.8477, 914.7245
8904.9395, 914.7245
8984.7399, 914.7245
9065.2556, 928.4144
9146.4927, 928.4144
9228.4579, 942.3094
9311.1575, 942.3094
9394.5983, 956.4123
9478.7868, 956.4123
9563.7298, 956.4123
9649.4339, 970.7263
9735.9061, 985.2544
9823.1532, 1000.0


==> pictures/VERITAS-Segue1_1202.2144.bbarWWtautau.txt <==
97.5219 5.6076e5
97.5229 5.4621e5
98.1432 5.3203e5
98.7673 5.1823e5
98.7685 5.0478e5
98.7694 4.9168e5
98.7705 4.7892e5
98.7715 4.6649e5
99.3998 4.5438e5
99.4008 4.4259e5
100.0331 4.3111e5
100.6693 4.1992e5
100.6703 4.0902e5
101.3107 3.9841e5
101.3117 3.8807e5
101.3128 3.78e5
101.3138 3.6819e5
101.9572 3.6819e5
102.6046 3.6819e5
102.6057 3.5863e5
103.2583 3.4933e5
103.9151 3.4026e5
103.9162 3.3143e5
103.9173 3.2283e5
103.9183 3.1445e5
104.5793 3.0629e5
105.2445 2.9834e5
105.9139 2.906e5
105.915 2.8306e5
106.5887 2.7571e5
106.5897 2.6856e5
107.2678 2.6159e5
107.2689 2.548e5
107.9512 2.4819e5
107.9523 2.4175e5
108.6389 2.3547e5
109.3299 2.2936e5
109.3311 2.2341e5
110.0265 2.1761e5
110.0276 2.1197e5
110.7275 2.0646e5
111.4317 2.0111e5
111.4329 1.9589e5
112.1417 1.908e5
112.1428 1.8585e5
112.8561 1.8103e5
113.5739 1.7633e5
113.5751 1.7176e5
114.2974 1.673e5
114.2987 1.6296e5
115.0257 1.5873e5
115.0269 1.5461e5
115.7586 1.506e5
116.4949 1.4669e5
116.4961 1.4288e5
117.237 1.3917e5
117.9827 1.3556e5
117.984 1.3204e5
118.7344 1.2862e5
118.7356 1.2528e5
119.4909 1.2203e5
120.2509 1.1886e5
120.2521 1.1578e5
121.017 1.1277e5
121.7868 1.0985e5
121.788 1.07e5
122.5627 1.0422e5
123.3422 1.0151e5
123.3435 98879.4485
124.128 96313.416
124.1293 93813.9747
124.9189 91379.3968
125.7134 89007.999
125.7147 86698.1415
126.5143 84448.2275
127.319 82256.7012
128.1289 80122.0475
128.1302 78042.7905
128.9452 76017.4925
129.7652 74044.7532
129.7667 72123.2089
130.592 70251.5307
131.4227 68428.4245
131.4241 66652.6301
132.26 64922.9197
133.1013 63238.0971
133.9479 61596.9975
134.7999 59998.4863
134.8013 58441.4582
135.6587 56924.8368
136.5215 55447.5734
137.3899 54008.6467
138.2638 52607.0617
139.1432 51241.8494
140.0283 49912.066
140.9189 48616.7917
141.8152 47355.1315
142.7173 46126.2127
143.625 44929.1858
144.5386 43763.223
144.5401 42627.5182
144.5415 41521.2863
145.4609 40443.7623
146.3862 39394.2013
147.3173 38371.8776
148.2543 37376.0843
149.1973 36406.133
150.1463 35461.353
151.1013 34541.0911
152.0624 33644.7109
153.0296 32771.593
154.0029 31921.1334
154.9825 31092.7442
155.9683 30285.8526
156.9603 29499.9007
157.9586 28734.3452
158.9618 28734.3452
159.9712 28734.3452
160.987 28734.3452
160.9887 27988.6566
162.011 27988.6566
162.0127 27262.3197
163.0415 27262.3197
164.0785 26554.8319
165.1222 25865.7042
166.1707 25865.7042
167.2277 25194.4602
168.2913 24540.6356
169.3618 23903.7786
170.439 23283.4487
171.5231 22679.2171
172.6122 22679.2171
173.7103 22090.666
174.8152 21517.3884
175.9271 20958.988
177.0461 20415.0788
178.1703 20415.0788
179.3035 19885.2846
180.4441 19369.2391
181.5918 18866.5857
182.7469 18376.9766
183.9074 18376.9766
185.0771 17900.0734
186.2543 17435.5464
187.439 16983.0744
188.6293 16983.0744
189.8291 16542.3446
191.0365 16113.0522
192.2516 15694.9003
193.4724 15694.9003
194.7029 15287.6
195.9415 14890.8698
197.1878 14504.435
198.44 14504.435
199.7022 14128.0286
200.9724 13761.3904
202.2507 13404.2669
203.535 13404.2669
204.8296 13056.4111
206.1325 12717.5826
207.4436 12387.5471
208.7631 12066.0763
210.0887 12066.0763
211.425 11752.9481
212.7698 11447.9459
214.1232 11150.8589
215.4828 11150.8589
216.8535 10861.4816
218.2328 10579.6139
219.6209 10305.0611
221.0178 10037.6332
222.4213 10037.6332
223.8361 9777.1454
225.2598 9523.4175
226.6926 9276.2741
228.132 9276.2741
229.5832 9035.5444
231.0435 8801.0619
232.5106 8801.0619
233.9896 8572.6644
235.4779 8350.1942
236.9756 8133.4973
238.4805 8133.4973
239.9973 7922.4239
241.5239 7716.8281
243.0576 7716.8281
244.6036 7516.5676
246.1594 7321.5044
247.7226 7321.5044
249.2983 7131.503
250.884 6946.4325
252.4771 6946.4325
254.083 6766.1649
255.6965 6766.1649
257.3229 6590.5753
258.9596 6419.5425
260.604 6419.5425
262.2617 6252.9482
263.9271 6252.9482
265.6058 6090.6771
267.2925 6090.6771
268.9926 5932.6172
270.7008 5932.6172
272.4226 5778.6592
274.1553 5628.6965
275.8963 5628.6965
277.6512 5482.6255
279.4143 5482.6255
281.1915 5340.3452
282.9771 5340.3452
284.7771 5201.7572
286.5855 5201.7572
288.4083 5066.7658
290.2398 5066.7658
292.0859 4935.2776
293.9407 4935.2776
295.8103 4807.2016
297.6888 4807.2016
299.5822 4682.4493
301.4847 4682.4493
303.4022 4560.9344
305.3289 4560.9344
307.271 4442.5731
309.2222 4442.5731
311.1891 4327.2833
313.1652 4327.2833
315.1571 4214.9855
317.1584 4214.9855
319.1758 4105.6019
321.2026 4105.6019
323.2456 3999.0569
325.2983 3999.0569
327.3674 3895.2769
329.4462 3895.2769
331.5417 3794.1901
333.6471 3794.1901
335.7692 3695.7266
337.9015 3695.7266
340.0507 3599.8184
342.2101 3599.8184
344.3868 3506.399
346.5737 3506.399
348.7745 3506.399
350.9929 3415.404
353.2218 3415.404
355.4685 3326.7705
357.7258 3326.7705
360.0012 3240.437
362.2872 3240.437
364.5916 3156.3441
366.9068 3156.3441
369.2406 3074.4334
371.5853 3074.4334
373.9487 2994.6484
376.3235 2994.6484
378.717 2916.9339
381.1221 2916.9339
383.5423 2916.9339
385.9818 2841.2362
388.4329 2841.2362
390.9036 2767.5029
393.3899 2695.6831
395.8881 2695.6831
398.4061 2625.7271
400.9361 2625.7271
403.4863 2557.5866
406.0485 2557.5866
408.627 2557.5866
411.2219 2557.5866
413.8375 2491.2143
416.4654 2491.2143
416.4697 2426.5645
419.1144 2426.5645
421.7802 2363.5924
424.4586 2363.5924
427.154 2363.5924
429.8665 2363.5924
432.6007 2302.2546
435.3523 2242.5085
438.1169 2242.5085
440.9036 2184.3129
443.7034 2184.3129
446.521 2184.3129
449.3565 2184.3129
452.2147 2127.6275
455.0911 2072.4132
457.9809 2072.4132
460.8893 2072.4132
463.8208 2018.6317
466.7662 2018.6317
469.7351 1966.246
472.718 1966.246
475.7198 1966.246
478.7457 1915.2197
481.7858 1915.2197
484.8453 1915.2197
487.9292 1865.5175
491.0276 1865.5175
494.1458 1865.5175
497.2888 1817.1053
500.4466 1817.1053
503.6299 1769.9494
506.8279 1769.9494
510.0465 1769.9494
513.2907 1724.0172
516.5502 1724.0172
519.8304 1724.0172
523.1368 1679.277
526.4588 1679.277
529.8018 1679.277
533.1718 1635.6979
536.5575 1635.6979
539.9647 1635.6979
543.3993 1593.2497
546.85 1593.2497
550.3226 1593.2497
553.823 1551.9031
557.3399 1551.9031
560.8791 1551.9031
564.4408 1551.9031
568.031 1511.6295
571.6381 1511.6295
575.2681 1511.6295
578.9272 1472.401
582.6035 1472.401
586.3031 1472.401
590.0324 1434.1905
593.7792 1434.1905
597.5497 1434.1905
601.3444 1434.1905
605.1693 1396.9717
609.0122 1396.9717
612.8796 1396.9717
616.7779 1360.7187
620.6945 1360.7187
624.636 1360.7187
628.6026 1360.7187
632.6009 1325.4064
636.6181 1325.4064
640.6606 1325.4064
644.729 1325.4064
648.8298 1291.0107
652.9501 1291.0107
657.0965 1291.0107
661.2692 1291.0107
665.4753 1257.5076
669.7012 1257.5076
673.9539 1257.5076
678.2337 1257.5076
682.5476 1224.8738
686.8819 1224.8738
691.2438 1224.8738
695.6333 1224.8738
700.0507 1224.8738
704.5034 1193.087
708.9771 1193.087
713.4794 1193.087
718.0101 1193.087
722.5695 1193.087
727.1656 1162.125
731.7833 1162.125
736.4302 1162.125
741.1067 1162.125
745.8129 1162.125
750.5567 1131.9666
755.3229 1131.9666
760.1194 1131.9666
764.9463 1131.9666
769.8037 1131.9666
774.6922 1131.9666
779.6198 1102.5908
784.5705 1102.5908
789.5527 1102.5908
794.5665 1102.5908
799.6122 1102.5908
804.6899 1102.5908
809.8082 1073.9773
814.9506 1073.9773
820.1257 1073.9773
825.3336 1073.9773
830.5747 1073.9773
835.8491 1073.9773
841.1569 1073.9773
846.4984 1073.9773
851.8826 1046.1064
857.2923 1046.1064
862.7362 1046.1064
868.2147 1046.1064
873.7281 1046.1064
879.2765 1046.1064
884.8601 1046.1064
890.4883 1018.9588
896.1431 1018.9588
901.8338 1018.9588
907.5606 1018.9588
913.3237 1018.9588
919.1236 1018.9588
924.9602 1018.9588
930.8338 1018.9588
936.7546 992.5156
942.7032 992.5156
948.6895 992.5156
954.7139 992.5156
960.7765 992.5156
966.8777 992.5156
973.0175 992.5156
979.1964 992.5156
985.4247 966.7587
991.6823 966.7587
997.9797 966.7587
1004.3275 941.6703
1010.705 941.6703
1017.1233 941.6703
1017.1338 917.2328
1023.5928 917.2328
1030.0929 917.2328
1036.6341 917.2328
1043.217 917.2328
1049.8416 917.2328
1056.5084 917.2328
1063.2174 917.2328
1069.9691 917.2328
1076.7635 917.2328
1083.6124 893.4296
1090.4936 893.4296
1097.4184 893.4296
1104.3873 893.4296
1111.4003 893.4296
1118.458 893.4296
1125.5604 893.4296
1132.708 893.4296
1139.9009 893.4296
1147.1395 893.4296
1154.4241 893.4296
1161.7549 893.4296
1169.1323 893.4296
1176.5565 893.4296
1184.0279 893.4296
1191.5467 893.4296
1199.1133 893.4296
1206.7279 893.4296
1214.3909 893.4296
1222.1025 893.4296
1229.8631 893.4296
1237.673 893.4296
1245.5325 893.4296
1253.4419 893.4296
1261.4015 893.4296
1269.4116 893.4296
1277.4727 893.4296
1285.5849 893.4296
1293.7486 893.4296
1301.9642 893.4296
1310.2319 893.4296
1318.5522 893.4296
1326.9252 893.4296
1335.3515 893.4296
1343.8312 893.4296
1352.3648 893.4296
1360.9526 893.4296
1369.595 893.4296
1378.2922 893.4296
1387.0446 893.4296
1395.8526 893.4296
1404.7166 893.4296
1413.6368 893.4296
1422.6137 893.4296
1431.6476 893.4296
1440.7389 893.4296
1449.8878 893.4296
1459.0949 893.4296
1468.3605 893.4296
1477.6848 893.4296
1487.0685 893.4296
1496.5117 893.4296
1506.0148 893.4296
1515.5783 893.4296
1525.2026 893.4296
1534.8879 893.4296
1544.6348 893.4296
1554.4435 893.4296
1564.3146 893.4296
1574.2483 893.4296
1584.2451 893.4296
1594.3054 893.4296
1604.4295 893.4296
1614.6179 893.4296
1624.8711 893.4296
1635.1894 893.4296
1645.5732 893.4296
1656.0229 893.4296
1666.539 893.4296
1677.1219 893.4296
1687.7719 893.4296
1698.4896 893.4296
1709.2753 893.4296
1720.1297 893.4296
1731.0528 893.4296
1742.0454 893.4296
1753.1077 893.4296
1764.2403 893.4296
1775.4436 893.4296
1786.718 893.4296
1798.0641 893.4296
1809.4821 893.4296
1820.9727 893.4296
1832.5363 893.4296
1844.1733 893.4296
1855.8841 893.4296
1867.6694 893.4296
1879.5295 893.4296
1891.4649 893.4296
1903.4761 893.4296
1915.5635 893.4296
1927.7278 893.4296
1939.9691 893.4296
1952.2884 893.4296
1964.6859 893.4296
1977.162 893.4296
1989.7174 893.4296
2002.3525 893.4296
2015.0679 893.4296
2027.8639 893.4296
2040.7412 893.4296
2053.7004 893.4296
2066.7419 893.4296
2079.866 893.4296
2093.0737 893.4296
2106.3651 893.4296
2119.741 893.4296
2133.2018 893.4296
2146.748 893.4296
2160.3803 893.4296
2174.0992 893.4296
2187.9052 893.4296
2201.7988 893.4296
2215.7807 893.4296
2229.8514 893.4296
2244.0114 893.4296
2258.2612 893.4296
2272.6017 893.4296
2287.0332 893.4296
2301.5564 893.4296
2316.1717 893.4296
2330.8799 893.4296
2345.6814 893.4296
2360.577 893.4296
2375.5672 893.4296
2390.6524 893.4296
2405.8336 893.4296
2421.1112 893.4296
2436.4857 893.4296
2451.9579 893.4296
2467.5284 893.4296
2483.172 917.2328
2498.9407 917.2328
2514.8094 917.2328
2530.779 917.2328
2546.85 917.2328
2563.023 917.2328
2579.2987 917.2328
2595.6778 917.2328
2612.1609 917.2328
2628.7487 917.2328
2645.4144 941.6703
2662.2134 941.6703
2679.119 941.6703
2696.1319 941.6703
2713.2529 941.6703
2730.4826 941.6703
2747.7934 966.7587
2765.2424 966.7587
2782.8023 966.7587
2800.4737 966.7587
2818.2572 966.7587
2836.1538 966.7587
2854.1639 966.7587
2872.2885 966.7587
2890.5281 966.7587
2908.8835 966.7587
2927.3253 992.5156
2945.9144 992.5156
2964.6216 992.5156
2983.4475 992.5156
3002.393 992.5156
3021.4588 992.5156
3040.6457 992.5156
3059.9545 992.5156
3079.3858 992.5156
3098.9405 992.5156
3118.6195 992.5156
3138.4233 992.5156
3158.353 992.5156
3178.4092 992.5156
3198.5927 992.5156
3218.9043 992.5156
3239.3451 992.5156
3259.9157 992.5156
3280.6168 992.5156
3301.4153 1018.9588
3322.38 1018.9588
3343.4777 1018.9588
3364.7095 1018.9588
3386.0761 1018.9588
3407.5784 1018.9588
3429.2172 1018.9588
3450.9935 1018.9588
3472.908 1018.9588
3494.9256 1046.1064
3517.1191 1046.1064
3539.4535 1046.1064
3561.9298 1046.1064
3584.5487 1046.1064
3607.3114 1046.1064
3630.2185 1046.1064
3653.2711 1046.1064
3676.4702 1046.1064
3699.7783 1073.9773
3723.2727 1073.9773
3746.9162 1073.9773
3770.7099 1073.9773
3794.6547 1073.9773
3818.7515 1073.9773
3842.9617 1102.5908
3867.3653 1102.5908
3891.9239 1102.5908
3916.6383 1102.5908
3941.5099 1102.5908
3966.5393 1102.5908
3991.6864 1131.9666
4017.0344 1131.9666
4042.5434 1131.9666
4068.2144 1131.9666
4094.0484 1131.9666
4120.0464 1131.9666
4146.2096 1131.9666
4172.4958 1162.125
4198.992 1162.125
4225.6564 1162.125
4252.4902 1162.125
4279.4944 1162.125
4306.6701 1162.125
4333.9736 1193.087
4361.4952 1193.087
4389.1916 1193.087
4417.0639 1193.087
4445.1131 1193.087
4473.3405 1193.087
4501.7006 1224.8738
4530.2873 1224.8738
4559.0557 1224.8738
4588.0066 1224.8738
4617.1414 1224.8738
4646.4132 1257.5076
4675.9189 1257.5076
4705.6118 1257.5076
4735.4935 1257.5076
4765.5649 1257.5076
4795.8272 1257.5076
4826.2319 1291.0107
4856.8794 1291.0107
4887.7216 1291.0107
4918.7596 1291.0107
4949.9948 1291.0107
4981.4283 1291.0107
5013.0096 1325.4064
5044.8432 1325.4064
5076.879 1325.4064
5109.1183 1325.4064
5141.5622 1325.4064
5174.1588 1360.7187
5207.0157 1360.7187
5240.0814 1360.7187
5273.357 1360.7187
5306.8439 1360.7187
5340.5434 1360.7187
5374.4015 1396.9717
5408.53 1396.9717
5442.8753 1396.9717
5477.4386 1396.9717
5512.2215 1396.9717
5547.168 1434.1905
5582.3936 1434.1905
5617.843 1434.1905
5653.5175 1434.1905
5689.4184 1434.1905
5725.5474 1434.1905
5761.8463 1472.401
5798.4353 1472.401
5835.2565 1472.401
5872.3115 1472.401
5909.6019 1472.401
5947.1292 1472.401
5984.8329 1511.6295
6022.8378 1511.6295
6061.084 1511.6295
6099.5732 1511.6295
6138.3067 1511.6295
6177.2224 1551.9031
6216.4491 1551.9031
6255.9247 1551.9031
6295.6512 1551.9031
6335.6299 1551.9031
6375.8625 1551.9031
6416.2842 1593.2497
6457.029 1593.2497
6498.0324 1593.2497
6539.2963 1593.2497
6580.8221 1593.2497
6622.5433 1635.6979
6664.5977 1635.6979
6706.9194 1635.6979
6749.5097 1635.6979
6792.3705 1635.6979
6835.4329 1679.277
6878.8393 1679.277
6922.5213 1679.277
6966.4808 1679.277
7010.7193 1679.277
7055.166 1724.0172
7099.9678 1724.0172
7145.054 1724.0172
7190.4266 1724.0172
7236.0873 1724.0172
7281.9627 1769.9494
7328.2046 1769.9494
7374.7403 1769.9494
7421.5714 1769.9494
7468.6999 1769.9494
7516.0501 1817.1053
7563.7785 1817.1053
7611.8101 1817.1053
7660.1467 1817.1053
7708.7106 1865.5175
7757.6625 1865.5175
7806.9252 1865.5175
7856.5008 1865.5175
7906.3912 1865.5175
7956.5162 1915.2197
8007.0418 1915.2197
8057.8881 1915.2197
8109.0574 1915.2197
8160.5516 1915.2197
8212.2879 1966.246
8264.4377 1966.246
8316.9184 1966.246
8369.7327 1966.246
8422.8822 1966.246
8476.2817 2018.6317
8530.1078 2018.6317
8584.2758 2018.6317
8638.7877 2018.6317
8693.556 2072.4132
8748.7619 2072.4132
8804.3183 2072.4132
8860.2276 2072.4132
8916.4918 2072.4132
8973.0207 2127.6275
9030.0012 2127.6275
9087.3436 2127.6275
9145.0501 2127.6275
9203.1231 2127.6275
9261.5648 2127.6275
9320.3776 2127.6275
9379.4671 2184.3129
9439.0286 2184.3129
9498.8702 2242.5085
9559.1901 2242.5085
9619.8929 2242.5085
9680.9811 2242.5085
9742.4575 2242.5085
9804.3241 2242.5085
9866.4817 2302.2546
9929.1359 2302.2546
9992.1879 2302.2546
10055.6404 2302.2546
10119.3912 2363.5924
10183.6515 2363.5924
10248.3197 2363.5924
10313.3987 2363.5924
10378.8909 2363.5924
10444.799 2363.5924
10511.0171 2426.5645
10577.7642 2426.5645
10644.9352 2426.5645
10712.4221 2491.2143
10780.4482 2491.2143
10848.9062 2491.2143
10848.7942 2557.5866
10917.6863 2557.5866
10987.0158 2557.5866
11056.7856 2557.5866
11126.9985 2557.5866
11197.6572 2557.5866
11268.7647 2557.5866
11340.3235 2557.5866
11412.2192 2625.7271
11484.6891 2625.7271
11557.4999 2695.6831
11630.8923 2695.6831
11704.751 2695.6831
11779.0786 2695.6831
11853.878 2695.6831
11929.1527 2695.6831
12004.9053 2695.6831
12081.0141 2767.5029
12157.7311 2767.5029
12234.8088 2841.2362
12312.5024 2841.2362
12390.6893 2841.2362
12469.3727 2841.2362
12548.5558 2841.2362
12628.2417 2841.2362
12708.4337 2841.2362
12789.0028 2916.9339
12870.2156 2916.9339
12951.8103 2994.6484
13034.057 2994.6484
13116.826 2994.6484
13200.1205 2994.6484
13283.944 2994.6484
13368.2998 2994.6484
13453.1912 2994.6484
13538.4819 3074.4334
13624.4541 3074.4334
13710.8306 3156.3441
13797.8972 3156.3441
13885.5167 3156.3441
13973.6926 3156.3441
14062.4284 3156.3441
14151.7277 3156.3441
14241.5941 3156.3441
14331.8831 3240.437
14422.8936 3240.437
14514.332 3326.7705
14606.501 3326.7705
14699.2553 3326.7705
14792.5986 3326.7705
14886.5346 3326.7705
14981.0672 3326.7705
15076.2001 3326.7705
15171.7804 3415.404
15268.1243 3415.404
15364.9214 3506.399
15462.4918 3506.399
15560.6818 3506.399
15659.4953 3506.399
15758.9363 3506.399
15859.0088 3506.399
15959.7168 3506.399
16060.8984 3599.8184
16162.8883 3599.8184
16265.358 3695.7266
16368.6465 3695.7266
16472.5908 3695.7266
16577.1951 3695.7266
16682.4637 3695.7266
16788.4008 3695.7266
16895.0106 3695.7266
17002.1218 3794.1901
17110.0888 3794.1901
17218.5636 3895.2769
17327.905 3895.2769
17437.9407 3895.2769
17548.6753 3895.2769
17660.113 3895.2769
17772.2584 3895.2769
17885.1159 3895.2769
17998.5042 3999.0569
18112.7984 3999.0569
18227.6301 4105.6019
18343.3793 4105.6019
18459.8636 4105.6019
18577.0875 4105.6019
18695.0558 4105.6019
18813.7732 4105.6019
18933.0491 4214.9855
19053.2779 4214.9855
19174.0721 4327.2833
19295.6322 4442.5731
19418.1634 4442.5731
19541.2709 4560.9344
19665.362 4560.9344


==> pictures/VERITAS-Segue1_1202.2144.tautau.txt <==
#DataThief C:\Users\User\Dropbox\IDD_sensitivity_figure\VERITAS-Segue1_1202.2144.bbarWWtautau.png torsdag 10-apr-2014 9:10:06 fm
100.2873 2666.1378
101.2009 2596.7098
102.1228 2529.0898
102.1219 2463.1918
102.1213 2399.0109
102.1205 2336.5022
103.0515 2336.539
103.9903 2275.694
103.9895 2216.3985
103.9887 2158.648
104.936 2102.4354
105.8927 2102.4686
105.892 2047.6865
106.8566 1994.3635
107.8308 1994.3949
108.8131 1942.4596
109.8043 1891.8767
110.8046 1842.611
110.8037 1794.5998
110.8029 1747.8397
111.8123 1702.3249
111.8115 1657.9691
112.83 1614.7945
113.8578 1572.7442
114.895 1531.7889
115.9425 1531.813
115.9417 1491.9001
116.9987 1491.9236
118.0645 1453.0729
119.1409 1453.0958
120.2262 1415.2563
121.3214 1378.4021
122.4275 1378.4238
122.4266 1342.5076
123.5428 1342.5287
123.5417 1307.5478
124.6673 1273.4984
124.6663 1240.3161
125.8029 1240.3357
126.9489 1208.0365
126.948 1176.5598
128.1044 1145.9215
129.2713 1116.081
130.4499 1116.0985
131.6393 1116.1161
132.8384 1087.0517
134.0495 1087.0689
135.2706 1058.7609
136.5029 1031.1901
137.7473 1031.2063
139.0022 1004.353
140.2685 978.199
141.5462 952.7261
142.8356 927.9165
144.1379 927.9311
145.4509 903.7671
146.7759 880.2325
148.1141 880.2463
149.4633 857.3241
150.8248 834.9989
152.1999 835.012
153.5864 813.2678
154.9855 792.0897
156.3985 792.1022
157.8232 771.4754
159.2609 751.3856
160.7128 751.3975
162.1769 731.8306
163.6542 712.7732
165.1463 712.7845
166.6507 694.2231
168.17 694.234
169.702 676.1557
171.2479 658.5482
172.8092 658.5586
174.3834 641.4093
175.9731 641.4194
177.5763 624.7164
179.1939 608.4484
180.8276 608.458
182.4748 592.6133
184.1385 592.6227
185.8159 577.1904
187.5086 562.16
189.2181 562.1688
190.9418 547.5295
192.6825 547.5382
192.6812 533.2716
194.4364 519.3848
196.2091 519.393
197.9965 505.8677
199.8001 492.6945
201.6202 479.8643
203.4584 479.8719
205.3133 479.8796
207.1852 479.8871
209.0725 467.3906
210.9786 467.3979
212.9005 455.2266
214.8416 455.2338
216.7987 443.3792
218.7752 443.3862
220.7682 431.8401
222.7809 431.8469
222.7793 420.5947
224.8103 420.6013
226.8582 409.6486
228.9247 398.9811
231.0119 398.9874
233.1163 388.5975
235.2417 388.6036
237.3864 388.6097
239.5506 388.6158
241.7328 378.496
243.9367 378.502
246.1588 368.6456
248.4031 368.6514
250.6659 359.0514
252.9512 359.0571
255.2555 349.7069
257.5827 349.7125
259.9291 340.6058
262.2989 340.6112
264.6883 331.7414
267.1015 331.7466
269.5347 323.1077
271.992 323.1128
274.4697 314.6987
276.9721 314.7037
279.4971 314.7086
282.0433 306.5135
284.6147 306.5183
287.2074 298.5364
289.8258 298.5411
292.4661 290.7669
295.1325 290.7713
297.821 283.1996
300.534 275.8249
303.274 275.8292
306.0389 275.8336
308.8291 275.8378
311.6447 275.8423
314.4836 268.6591
317.3508 268.6634
320.2441 268.6676
323.1613 261.6713
326.1076 261.6755
329.0807 261.6796
332.081 261.6837
335.1061 254.8693
338.1612 254.8733
341.2417 248.2362
344.3503 241.772
347.4897 241.7758
350.6578 241.7795
353.8547 241.7833
357.0808 241.7872
360.3336 235.4909
363.6188 235.4947
366.934 235.4984
370.2765 229.3658
373.6524 229.3695
377.059 229.3731
380.4966 229.3767
383.9627 223.4036
387.4633 223.4071
390.9959 223.4106
394.5606 223.4141
398.1578 223.4177
401.7848 217.5997
405.4479 217.6031
409.1444 217.6066
412.8745 217.6099
416.6387 217.6134
420.4372 217.6169
424.2671 211.95
428.1353 211.9533
432.0386 211.9567
435.9775 211.96
439.9523 211.9633
443.9633 211.9667
448.0076 206.4469
452.0921 206.4502
456.2139 206.4534
460.3732 206.4567
464.5704 206.4599
468.8058 206.4632
473.08 206.4665
477.3895 201.0899
481.7419 201.0931
486.134 201.0963
490.5661 201.0994
495.0386 201.1026
499.5518 201.1058
504.1063 201.1089
508.7022 201.1121
513.34 201.1153
518.0202 201.1185
522.7391 195.8812
527.5049 195.8843
532.3142 195.8874
537.1673 195.8904
542.0647 195.8936
547.0067 195.8965
551.9938 195.8997
557.0263 195.9028
562.1047 195.9059
567.2294 195.909
572.4009 195.9121
577.6195 195.9152
582.8856 195.9183
588.1998 195.9213
593.5624 195.9243
598.9739 195.9275
604.4303 190.8254
609.9409 190.8284
615.5018 190.8315
621.1133 190.8345
626.776 190.8375
632.4903 190.8405
638.2568 190.8435
644.0758 190.8465
649.9478 190.8495
655.8734 190.8525
661.853 190.8555
667.8871 190.8585
673.9763 190.8615
680.1209 190.8645
686.3216 190.8676
692.5788 190.8706
698.893 190.8736
705.2649 190.8766
711.6947 190.8796
718.1833 190.8826
724.7309 190.8856
731.3384 190.8885
738.006 190.8916
744.7344 190.8946
751.5242 190.8976
758.3758 190.9005
765.29 190.9037
772.2671 190.9066
779.3079 190.9097
786.4129 190.9127
793.5826 190.9157
800.8176 190.9186
808.1188 190.9217
815.4864 190.9247
822.9212 190.9277
830.4238 190.9306
837.9948 190.9338
845.6348 190.9367
853.3445 190.9398
861.1244 190.9428
868.9752 190.9458
876.8978 190.9487
884.8925 190.9518
892.9601 190.9548
901.1012 190.9578
909.3166 190.9607
917.6068 190.9638
925.9727 190.9668
934.4148 190.9699
942.9338 190.9729
951.5306 190.9759
960.2057 190.9788
968.9599 190.9819
977.7939 190.9849
986.7085 190.9879
995.7043 190.9909
1004.7822 190.9939
1013.9428 190.9969
1023.187 191.0
1032.5154 191.003
1041.9287 191.006
1051.4281 191.009
1061.014 191.012
1070.6873 191.015
1080.4487 191.018
1090.2992 191.021
1100.2477 196.1345
1110.2787 196.1376
1120.4011 196.1407
1130.6158 196.1438
1140.9237 196.1469
1151.334 201.3976
1161.8308 201.4008
1172.4232 201.404
1183.1122 201.4071
1193.8987 201.4102
1204.7835 201.4135
1215.7675 201.4167
1226.8517 201.4198
1238.0369 201.423
1249.3334 206.815
1260.7236 206.8182
1272.2176 206.8215
1283.8164 206.8247
1295.521 206.8279
1307.342 212.3646
1319.261 212.3679
1331.2888 212.3713
1343.4262 212.3747
1355.6742 212.378
1368.0339 212.3814
1380.5166 218.0667
1393.1028 218.0701
1405.8037 218.0735
1418.6205 218.077
1431.5541 218.0804
1444.6162 223.9183
1457.7869 223.9218
1471.0776 223.9253
1484.4894 223.9289
1498.0235 223.9324
1511.681 223.9359
1525.4744 229.9304
1539.3822 229.9341
1553.4167 229.9378
1567.5793 229.9414
1581.8709 229.9449
1596.3047 236.1005
1610.8582 236.1042
1625.5445 236.1078
1640.3646 236.1116
1655.3197 236.1154
1670.4114 236.1191
1685.6531 242.4398
1701.0213 242.4436
1716.5295 242.4475
1732.1791 242.4513
1747.9714 242.4551
1763.9207 248.9455
1780.0025 248.9494
1796.2309 248.9533
1812.6071 248.9572
1829.1327 248.9611
1845.8226 255.6257
1862.651 255.6297
1879.6329 255.6337
1896.7694 255.6377
1914.0624 255.6418
1931.5272 262.4851
1949.1371 262.4893
1966.9074 262.4934
1984.8397 262.4975
2002.9355 262.5017
2021.2114 269.5286
2039.6388 269.5329
2058.2342 269.5371
2076.9992 269.5413
2095.9352 269.5455
2115.0596 276.7612
2134.3426 276.7654
2153.8014 276.7699
2173.4377 276.7743
2193.253 276.7786
2213.2654 284.1878
2233.4437 284.1923
2253.8061 284.1967
2274.3541 284.2012
2295.0894 284.2057
2316.031 291.8136
2337.1463 291.8183
2358.4541 291.8229
2379.9562 291.8275
2401.6721 299.6395
2423.5682 299.6442
2445.6639 299.6489
2467.9611 299.6537
2490.4615 299.6583
2513.1858 307.68
2536.0986 307.6848
2559.2202 307.6897
2582.5527 307.6945
2606.1172 315.9313
2629.8772 315.9363
2653.8538 315.9413
2678.0491 315.9463
2702.4649 315.9513
2727.1236 324.409
2751.9868 324.4142
2777.0768 324.4193
2802.3954 324.4243
2827.9659 333.109
2853.7486 333.1142
2879.7662 333.1195
2906.0211 333.1247
2932.5372 342.0422
2959.2732 342.0476
2986.2529 342.053
3013.4786 342.0584
3040.9752 351.2151
3068.6998 351.2206
3096.6772 351.2261
3124.9096 351.2317
3153.4229 360.6339
3182.1728 360.6396
3211.1847 360.6453
3240.4611 360.6509
3270.0288 370.3053
3299.8417 370.3111
3329.9264 370.317
3360.2854 370.3228
3390.9464 380.2361
3421.8617 380.2421
3453.0589 380.2481
3484.5664 390.427
3516.3352 390.4332
3548.3937 390.4393
3580.7445 390.4455
3613.417 400.8974
3646.3606 400.9038
3679.6046 400.9101
3713.1516 400.9163
3747.0323 411.6486
3781.1941 411.6551
3815.6673 411.6616
3850.4834 422.6815
3885.5883 422.6882
3921.0133 422.6947
3956.7907 434.0101
3992.8648 434.0169
4029.2678 434.0237
4066.0027 434.0306
4103.1031 445.6493
4140.511 445.6562
4178.2602 445.6633
4216.3849 457.5934
4254.8256 457.6006
4293.617 457.6078
4332.762 457.615
4372.2964 469.8651
4412.1587 469.8725
4452.3844 469.8799
4493.0103 482.4582
4533.9731 482.4658
4575.3094 482.4734
4617.057 495.3889
4659.1507 495.3967
4701.6282 495.4045
4744.5284 508.6661
4787.7844 508.6741
4831.4346 508.6821
4875.5192 522.2992
4919.9694 522.3074
4964.8248 522.3157
5010.1265 536.2977
5055.8039 536.3061
5101.8977 536.3146
5148.4501 550.6713
5195.3886 550.68
5242.7551 550.6886
5290.5927 565.4302
5338.8271 565.4391
5387.5013 565.448
5436.6192 565.457
5486.2258 580.5937
5536.2438 580.603
5586.7178 580.612
5637.6939 596.1547
5689.0929 596.1641
5740.9605 596.1735
5793.3439 612.1326
5846.162 612.1423
5899.4615 612.1519
5953.2913 628.5388
6007.5676 628.5487
6062.3387 628.5586
6117.6545 645.3846
6173.4293 645.3948
6229.7126 645.405
6286.5556 662.682
6343.8704 662.6925
6401.7076 662.7029
6460.1201 680.443
6519.0171 680.4537
6578.4511 680.4644
6638.4763 698.68
6698.9994 698.6909
6760.0743 698.702
6821.7567 717.4057
6883.9508 717.417
6946.7635 736.6218
7010.0973 736.6334
7074.0085 736.645
7138.5554 756.3644
7203.6378 756.3764
7203.6913 776.6118
7269.3675 776.624
7335.697 797.4137
7402.5766 797.4262
7470.1216 818.7727
7538.2268 818.7856
7606.9529 818.7986
7676.3057 818.8115
7746.2907 818.8244
7816.9138 818.8373
7888.1807 818.8502
7960.1566 840.7702
8032.7295 840.7835
8106.0243 863.2906
8179.9878 886.4003
8254.5649 886.4143
8254.6263 910.1286
8329.8839 910.1429
8405.8276 910.1573
8482.4637 910.1716
8559.7984 910.186
8637.9024 934.551
8716.7191 959.5682
8796.1897 959.5833
8876.3847 959.5985
8957.3108 959.6136
9038.9748 959.6287
9121.3833 959.6438
9204.5431 959.659
9288.5301 985.3483
9373.2138 985.3639
9458.6696 985.3794
9544.9045 985.3949
9631.9255 985.4104
9719.8122 1011.7892
9808.4279 1011.8051
9897.9251 1038.8904
9988.1647 1038.9068
10079.2269 1038.9232
10171.1194 1038.9395
10263.8497 1038.9559
10357.4254 1038.9723
10451.8542 1038.9887
10547.2224 1066.8016
10643.3816 1066.8185
10740.4973 1095.3764
10838.4186 1095.3937
10838.4992 1124.6987
10937.314 1124.7166
11037.1117 1154.8244
11137.8199 1185.7382
11239.3638 1185.7569
11341.8332 1185.7755
11445.2368 1185.7943
11549.5834 1185.813
11654.9678 1217.5563
11761.3136 1250.1494
11868.5417 1250.1691
11976.7475 1250.1888
12085.9398 1250.2085
12196.1275 1250.2282
12307.4113 1283.6959
12419.6181 1283.7162
12532.8481 1283.7364
12647.2043 1318.1011
12762.5091 1318.1219
12878.8651 1318.1426
12996.2819 1318.1634
13114.7692 1318.1842
13234.3369 1318.205
13234.4352 1353.471
13234.5335 1389.6806
13355.1931 1389.7025
13477.0528 1426.9038
13599.9233 1426.9263
13724.0161 1465.124
13849.2411 1504.3443
13975.5049 1504.3681
14103.0247 1544.6389
14231.6021 1544.6632
14361.3519 1544.6876
14492.3924 1586.0377
14624.5198 1586.0627
14757.9615 1628.5205
14892.5101 1628.5462
15028.2854 1628.5718
15165.4113 1672.1675
15303.6745 1672.1939
15443.3132 1716.9573
15584.1102 1716.9843
15726.1908 1717.0114
15869.6846 1762.9745
16014.3689 1763.0023
16160.3721 1763.0301
16307.8279 1810.2251
16456.5066 1810.2537
16606.6643 1858.7128
16758.0676 1858.7421
16910.9769 1908.4993
17065.1546 1908.5293
17220.7379 1908.5594
17377.8688 1959.6502
17536.3032 1959.6811
17696.3135 2012.1404
17857.6511 2012.1721
18020.4596 2012.2038
18184.8877 2066.069
18350.6796 2066.1016
18518.1207 2121.4096
18686.9508 2121.443
18857.32 2121.4765
19029.384 2178.2669
19202.8752 2178.3012
19378.0922 2236.6127
19554.7627 2236.648
19733.0438 2236.6832
19913.0983 2296.5575
20094.6463 2296.5937
20278.0004 2358.072
20462.8753 2358.1091
20649.5891 2421.234
20837.8518 2421.2722
21027.8309 2421.3103
21219.6997 2486.127
21413.1601 2486.1662
21608.5449 2552.7191
21805.5504 2552.7593
22004.5154 2621.0948
22205.1311 2621.136
22407.5756 2621.1774
22612.034 2691.3444
22818.1883 2691.3869
23026.3933 2763.4333
23236.3254 2763.4769
23448.3457 2837.4531
23662.1247 2837.4979
23877.8527 2837.5426
24095.7266 2913.5015
24315.4078 2913.5474
24537.2742 2991.541
24760.9809 2991.5882
24986.913 3071.6707
25214.7191 3071.7191
25444.6021 3071.7675
25676.7719 3153.9966
25910.8675 3154.0463
26147.2917 3238.4778
26385.677 3238.5289
26626.2357 3238.5798
26869.1873 3325.2744
27114.1542 3325.3268
27361.5577 3414.3433
27611.0136 3414.3972
27862.9508 3505.7981
28116.9778 3505.8533
28373.5316 3599.7025
28632.2137 3599.7591
28893.2541 3599.8159
29156.8912 3696.1804
29422.7151 3696.2387
29691.1832 3795.1843
29961.8782 3795.2441
30235.0412 3795.3039
30510.9214 3896.9014
30789.09 3896.9628
31070.0257 4001.2817
31353.2916 4001.3448
31639.3753 4108.4579
31927.8321 4108.5226
32218.9186 4108.5874
32512.9008 4218.5713
32809.3215 4218.6378
33108.6907 4331.5676
33410.5433 4331.6359
33715.1479 4331.7042
34022.7824 4447.6606
34332.9687 4447.7308
34646.2405 4566.7933
34962.1109 4566.8653
35280.8611 4566.9373
35602.782 4689.1909
35927.3732 4689.2648
36255.1932 4814.793
36585.7324 4814.8689
36919.5596 4943.7593
37256.1559 4943.8373
37595.821 4943.9153
37938.8647 5076.2603
38284.754 5076.3403
38634.084 5212.2302
38986.3115 5212.3124
39342.043 5351.8422
39700.725 5351.9264
40062.6773 5352.0109
40428.23 5495.2803
40796.8149 5495.3669
41169.0662 5642.4739
41544.4053 5642.5628
41923.1663 5642.6518
42305.6951 5793.7014
42691.3969 5793.7927
43080.9353 5948.8883
43473.705 5948.9821
43870.3816 6108.232
44270.3487 6108.3283
44673.9623 6108.4245
45081.5907 6271.9426
45492.6002 6272.0415
45907.6984 6439.9395
46326.2397 6440.041
46748.9444 6612.4362
47175.1553 6612.5404
47605.6059 6789.5533
48039.6271 6789.6602
48477.6052 6789.7673
48919.9401 6971.5245
49365.944 6971.6343
49816.3845 7158.2599
50270.5614 7158.3728
50729.2561 7349.9971
51191.7556 7350.113
51658.8558 7546.8702
52129.8305 7546.9891
52605.0991 7547.1081
53085.0953 7749.1387
53569.0731 7749.2608
54057.8651 7956.7029
54550.7116 7956.8283
55048.4606 8169.8268
55550.3384 8169.9556
56057.2085 8388.6593
56568.2831 8388.7915
57084.4415 8613.3534
57604.8813 8613.4891
58130.4982 8844.0659
58660.475 8844.2053
59195.2836 8844.3447
59735.412 9081.1014
60280.0209 9081.2445
60830.047 9324.3428
61384.6357 9324.4898
61944.7409 9574.0996
62509.4923 9574.2505
63079.8613 9830.5462
63654.9615 9830.7012
64235.7824 10093.8618
64821.4212 10094.021
65412.8855 10364.2305
66009.2559 10364.3939
66611.5586 10641.8412
67218.8574 10642.0089
67832.1971 10926.8877
68450.6245 10927.0599
69075.2035 11219.5694
69704.9634 11219.7462
70340.9876 11520.0906
70982.2877 11520.2722
71629.9668 11828.6615
72283.0186 11828.8479
72942.5663 12145.4976
73607.585 12145.689
74279.2187 12470.8202
74956.4238 12471.0168
75639.8029 12471.2134
76329.9797 12805.0587
77025.8815 12805.2605
77728.7056 13148.048
78437.3596 13148.2551
79153.0627 13500.2244
79874.7026 13500.4372
80603.5209 13861.834
81338.3846 13862.0526
82080.5582 14233.1296
82828.8881 14233.3538
83584.6619 14614.3704
84346.7048 14614.6008
85116.3279 15005.823
85892.335 15006.0594
86676.0612 15407.7608
87466.2884 15408.0037
88264.3761 15820.4647
89069.0841 15820.714
89881.7966 16244.223
90701.2506 16244.479
91528.8558 16679.3319
92363.3261 16679.5948
93206.097 17126.0954
94055.8586 17126.3653
94914.0731 17584.8256
95779.4064 17585.1028
96653.3474 18055.8432
97534.5377 18056.1278
98424.4934 18539.4772
99321.8313 18539.7694
1.0023e5 19036.0655
1.0114e5 19036.3655
1.0206e5 19545.955
1.03e5 19546.2631
1.0394e5 20069.5024
1.0488e5 20069.8188
1.0584e5 20607.0732
1.068e5 20607.398
1.0778e5 21159.043
1.0876e5 21159.3765
1.0975e5 21725.7976
1.1075e5 21726.14
1.1177e5 22307.733
1.1278e5 22308.0846
1.1381e5 22905.2557
1.1485e5 22905.6168
1.159e5 23518.7833
1.1696e5 23519.1541
1.1802e5 24148.7447
1.191e5 24149.1254
1.2018e5 24149.506
1.2128e5 24795.9707
1.2239e5 24796.3615
1.235e5 25460.142
1.2463e5 25460.5433
1.2577e5 26142.1035
1.2691e5 26142.5154
1.2807e5 26842.3316
1.2924e5 26842.7547
1.3042e5 27561.3157
1.3161e5 27561.7501
1.3281e5 28299.558
1.3402e5 28300.0041
1.3524e5 29057.5746
1.3648e5 29058.0326
1.3772e5 29835.8949
1.3898e5 29836.3652
1.4024e5 30635.0629
1.4152e5 30635.5457
1.4281e5 31455.637
1.4412e5 31456.1328
1.4543e5 32298.1905
1.4676e5 32298.6996
1.4809e5 32299.2086
1.4945e5 33163.835
1.5081e5 33164.3577
1.5218e5 34052.1434
1.5357e5 34052.6801
1.5497e5 34964.2455
1.5639e5 34964.7966
1.5781e5 35900.7787
1.5925e5 35901.3446
1.6071e5 36862.3974
1.6217e5 36862.9784
1.6365e5 37849.7734
1.6514e5 37850.37
1.6665e5 38863.5969
1.6817e5 39903.947
1.697e5 39904.576
1.7125e5 40972.7924
1.7281e5 40973.4382
1.7439e5 42070.2671
1.7598e5 42070.9303
1.7758e5 43197.1385
1.792e5 43197.8193
1.8084e5 44354.1934
1.8249e5 45541.5228
1.8415e5 45542.2407
1.8583e5 46761.3732
1.8753e5 46762.1103
1.8753e5 48013.1411
1.8924e5 48013.8979
1.9097e5 49299.1949
1.9271e5 49299.972
1.9446e5 50619.6962


==> pictures/VERITAS-Segue_2018.txt <==
104.8487 1224.1297
105.3681 1224.1297
105.89 1224.1297
106.4162 1181.4602
106.4178 1140.2781
106.9449 1140.2781
106.9465 1100.5314
107.4779 1062.1703
108.0119 1025.1461
108.5486 989.4128
108.5503 954.9247
109.088 954.9247
109.63 921.639
109.6317 889.5135
110.1764 858.5078
110.7238 828.5828
111.274 799.7008
111.8269 771.8256
112.3825 744.9222
112.9409 718.9565
113.5021 693.8959
114.066 669.7088
114.6328 646.3647
115.2024 623.8344
115.7748 602.0894
116.3482 602.0894
116.35 581.1024
116.9281 560.847
117.5072 560.847
118.0912 541.2974
118.6779 522.4296
119.2676 504.2192
119.8601 486.6437
120.4539 486.6437
120.4558 469.6808
121.0524 469.6808
121.6539 453.3091
122.2584 437.5081
122.8639 437.5081
122.8658 422.2579
123.4744 422.2579
124.0879 407.5393
124.7026 407.5393
125.3222 393.3336
125.9449 379.6233
126.5687 379.6233
127.1976 366.3908
127.8277 366.3908
128.4628 353.6195
129.1011 341.2934
129.7406 341.2934
130.3852 329.3969
131.0311 329.3969
131.6821 317.9152
132.3344 317.9152
132.992 306.8336
133.6507 306.8336
134.3148 296.1383
134.9801 296.1383
135.6508 285.8157
136.3227 285.8157
136.998 285.8157
137.6787 275.8532
138.3606 275.8532
139.0481 266.2378
139.7368 266.2378
140.4312 256.9575
141.1268 256.9575
141.8258 256.9575
142.5305 248.0008
143.2366 248.0008
143.9461 248.0008
144.6613 239.3562
145.3779 239.3562
146.098 239.3562
146.8239 231.013
147.5512 231.013
148.282 231.013
149.0188 222.9606
149.757 222.9606
150.4988 222.9606
151.2466 215.1888
151.9957 215.1888
152.7486 215.1888
153.5053 215.1888
154.268 207.688
155.0321 207.688
155.8001 207.688
156.5742 200.4485
157.3498 200.4485
158.1292 200.4485
158.9149 193.4616
159.702 193.4616
160.4931 193.4616
161.2881 193.4616
162.0895 186.7181
162.8923 186.7181
163.6993 186.7181
164.5101 186.7181
165.3275 180.2097
166.1465 180.2097
166.9694 180.2097
167.7991 173.9281
168.6301 173.9281
169.4655 173.9281
170.305 173.9281
171.1486 173.9281
171.9989 167.8655
172.8509 167.8655
173.7071 167.8655
174.5702 162.0142
175.4349 162.0142
176.3039 162.0142
176.3066 156.3669
177.1799 156.3669
178.0576 156.3669
178.9396 156.3669
179.8258 156.3669
180.7194 150.9163
181.6146 150.9163
182.5142 150.9163
183.4183 150.9163
184.3268 150.9163
185.2399 150.9163
186.1574 150.9163
187.0824 145.6559
188.0091 145.6559
188.9404 145.6559
189.8792 140.5788
190.8197 140.5788
191.7649 140.5788
191.7678 135.6787
192.7177 135.6787
193.6723 135.6787
194.6317 135.6787
195.5958 135.6787
196.5676 130.9493
197.5413 130.9493
198.5198 130.9493
199.503 130.9493
200.4944 126.3848
201.4875 126.3848
202.4856 126.3848
203.4886 126.3848
204.4965 126.3848
205.5126 121.9794
206.5306 121.9794
207.5535 121.9794
208.5817 121.9794
209.6181 117.7276
210.6564 117.7276
211.6999 117.7276
212.7485 117.7276
213.8056 113.624
214.8647 113.624
215.929 113.624
216.9986 113.624
218.0735 113.624
219.157 109.6634
220.2426 109.6634
221.3335 109.6634
222.4299 109.6634
223.5351 105.8408
224.6423 105.8408
225.7551 105.8408
226.8733 105.8408
228.0006 102.1516
229.13 102.1516
230.2649 102.1516
231.4055 102.1516
232.5518 102.1516
233.7072 98.5909
234.8649 98.5909
236.0283 98.5909
237.1974 98.5909
238.376 95.1543
239.5567 95.1543
240.7433 95.1543
241.9359 95.1543
243.138 91.8375
244.3423 91.8375
245.5527 91.8375
246.769 91.8375
247.9912 91.8375
249.2197 91.8375
250.4542 91.8375
251.6985 88.6362
252.9454 88.6362
254.2022 85.5467
255.4614 85.5467
256.7268 85.5467
257.9984 85.5467
259.2804 82.5648
260.5647 82.5648
261.8554 82.5648
263.1524 82.5648
264.46 79.6869
265.7699 79.6869
267.0864 79.6869
268.4094 79.6869
269.7389 79.6869
271.0792 76.9092
272.4219 76.9092
273.7713 76.9092
275.1274 76.9092
276.4945 74.2284
277.8641 74.2284
279.2404 74.2284
280.6236 74.2284
282.018 71.641
283.4149 71.641
284.8188 71.641
286.2296 71.641
287.6474 71.641
289.0766 69.1438
290.5085 69.1438
291.9475 69.1438
293.3937 69.1438
294.8515 66.7337
296.312 66.7337
297.7797 66.7337
299.2548 66.7337
300.737 66.7337
302.2314 64.4076
303.7284 64.4076
305.2328 64.4076
306.7449 64.4076
308.269 62.1625
309.796 62.1625
311.3305 62.1625
312.8726 62.1625
314.4224 62.1625
315.9847 59.9957
317.5499 59.9957
319.1228 59.9957
320.7036 59.9957
322.2971 57.9043
323.8935 57.9043
325.4979 57.9043
327.1102 57.9043
328.7305 57.9043
330.3639 55.886
332.0003 55.886
333.6448 55.886
335.2974 55.886
336.9635 53.938
338.6326 53.938
340.31 53.938
341.9957 53.938
343.6897 53.938
345.3974 52.0579
347.1083 52.0579
348.8277 52.0579
350.5556 52.0579
352.292 52.0579
354.0424 50.2433
355.7962 50.2433
357.5586 50.2433
359.3296 50.2433
361.1151 48.492
362.9038 48.492
364.7014 48.492
366.508 48.492
368.3234 48.492
370.1535 46.8016
371.987 46.8016
373.8296 46.8016
375.6813 46.8016
377.5422 46.8016
379.4181 45.1703
381.2974 45.1703
383.1863 45.1703
385.0843 45.1703
386.9918 45.1703
388.9146 43.5958
390.8411 43.5958
392.7771 43.5958
394.7227 43.5958
396.6839 42.0762
398.6489 42.0762
400.6235 42.0762
402.608 42.0762
404.6023 42.0762
406.6126 40.6096
408.6267 40.6096
410.6508 40.6096
412.6848 40.6096
414.729 40.6096
416.7898 39.1941
418.8542 39.1941
420.9291 39.1941
423.0141 39.1941
425.1095 39.1941
427.2217 37.8279
429.3378 37.8279
431.4646 37.8279
433.6018 37.8279
435.7496 37.8279
437.9146 36.5093
440.0839 36.5093
442.2638 36.5093
444.4545 36.5093
446.656 36.5093
448.8753 35.2367
451.0988 35.2367
453.3333 35.2367
455.5788 35.2367
457.8355 35.2367
460.1033 35.2367
462.3894 34.0085
464.6798 34.0085
466.9816 34.0085
469.2947 34.0085
471.6193 34.0085
473.9627 32.823
476.3104 32.823
478.6697 32.823
481.0408 32.823
483.4236 32.823
485.8256 31.6789
488.232 31.6789
490.6505 31.6789
493.0808 31.6789
495.5232 31.6789
497.9778 31.6789
500.4521 30.5747
502.931 30.5747
505.4222 30.5747
507.9258 30.5747
510.4418 30.5747
512.9702 30.5747
515.519 29.509
518.0725 29.509
520.6388 29.509
523.2177 29.509
525.8094 29.509
528.4139 29.509
531.0314 29.509
533.6618 29.509
536.3134 28.4804
538.97 28.4804
541.6397 28.4804
544.3227 28.4804
547.0189 28.4804
549.7285 28.4804
552.4515 28.4804
555.188 28.4804
557.9381 28.4804
560.7018 28.4804
563.4878 27.4876
566.2789 27.4876
569.0839 27.4876
571.9028 27.4876
574.7357 27.4876
577.5826 27.4876
580.4436 27.4876
583.3188 27.4876
586.2082 27.4876
589.1118 27.4876
592.03 27.4876
594.9626 27.4876
597.9188 26.5295
600.8805 26.5295
603.8569 26.5295
606.8479 26.5295
609.854 26.5295
612.8748 26.5295
615.9106 26.5295
618.9615 26.5295
622.0275 26.5295
625.1086 26.5295
628.205 26.5295
631.3168 26.5295
634.4439 26.5295
637.5963 25.6047
640.7546 25.6047
643.9285 25.6047
647.1181 25.6047
650.3235 25.6047
653.5449 25.6047
656.7821 25.6047
660.0354 25.6047
663.3048 25.6047
666.5905 25.6047
669.8923 25.6047
673.2106 25.6047
676.5453 25.6047
679.8965 25.6047
683.2643 25.6047
686.6487 25.6047
690.05 25.6047
693.4681 25.6047
696.9031 25.6047
700.3551 25.6047
703.8243 25.6047
707.3214 24.7122
710.825 24.7122
714.346 24.7122
717.8843 24.7122
721.4404 24.7122
725.014 24.7122
728.6053 24.7122
732.2143 24.7122
735.8413 24.7122
739.4862 24.7122
743.1492 24.7122
746.8303 24.7122
750.5295 24.7122
754.2473 24.7122
757.9834 24.7122
761.738 24.7122
765.5112 24.7122
769.3031 24.7122
773.1137 24.7122
776.9433 24.7122
780.7917 24.7122
784.6593 24.7122
788.5461 24.7122
792.4521 24.7122
796.3774 24.7122
800.3222 24.7122
804.2865 24.7122
808.2704 24.7122
812.2741 24.7122
816.2976 24.7122
820.3411 24.7122
824.4046 24.7122
828.4882 24.7122
832.592 24.7122
836.7161 24.7122
840.8607 24.7122
845.0259 24.7122
849.2116 24.7122
853.4181 24.7122
857.6454 24.7122
861.8937 24.7122
866.163 24.7122
870.4534 24.7122
874.7651 24.7122
879.0982 24.7122
883.4527 24.7122
887.8288 24.7122
892.2266 24.7122
896.6461 24.7122
901.0876 24.7122
905.551 24.7122
910.0366 24.7122
914.5443 24.7122
919.0744 24.7122
923.627 24.7122
928.2021 24.7122
932.7997 24.7122
937.4346 23.8508
942.0781 23.8508
946.7446 23.8508
951.4342 23.8508
956.147 23.8508
960.8832 23.8508
965.6428 23.8508
970.426 23.8508
975.233 23.8508
980.0637 23.8508
984.9183 23.8508
989.797 23.8508
994.6999 23.8508
999.627 23.8508
1004.5786 23.8508
1009.5546 23.8508
1014.5554 23.8508
1019.5809 23.8508
1024.6312 23.8508
1029.7067 23.8508
1034.8072 23.8508
1039.933 23.8508
1045.0842 23.8508
1050.2609 23.8508
1055.4633 23.8508
1060.6914 23.8508
1065.9454 23.8508
1071.2418 23.0195
1076.5481 23.0195
1081.8807 23.0195
1087.2396 23.0195
1092.6252 23.0195
1098.0374 23.0195
1103.4764 23.0195
1108.9424 23.0195
1114.4354 23.0195
1119.9556 23.0195
1125.5032 23.0195
1131.0783 23.0195
1136.681 23.0195
1142.3114 23.0195
1147.9697 23.0195
1153.6561 23.0195
1159.3706 23.0195
1165.1134 23.0195
1170.8847 23.0195
1176.6844 23.0195
1182.5131 23.0195
1188.3706 23.0195
1194.257 23.0195
1200.1727 23.0195
1206.1176 23.0195
1212.092 23.0195
1218.096 23.0195
1224.1297 23.0195
1230.1933 23.0195
1236.2869 23.0195
1242.4107 23.0195
1248.5838 22.2171
1254.7686 22.2171
1260.984 22.2171
1267.2302 22.2171
1273.5072 22.2171
1279.8154 22.2171
1286.1549 22.2171
1292.5257 22.2171
1298.9281 22.2171
1305.3622 22.2171
1311.8282 22.2171
1318.3262 22.2171
1324.8564 22.2171
1331.4189 22.2171
1338.014 22.2171
1344.6417 22.2171
1351.3022 22.2171
1357.9958 22.2171
1364.7225 22.2171
1371.4825 22.2171
1378.276 22.2171
1385.1031 22.2171
1391.9641 22.2171
1398.859 22.2171
1405.7881 22.2171
1412.7516 22.2171
1419.7495 22.2171
1426.7821 22.2171
1433.8495 22.2171
1440.9519 22.2171
1448.0895 22.2171
1455.2625 22.2171
1462.471 22.2171
1469.7151 22.2171
1476.9952 22.2171
1484.334 21.4426
1491.6865 21.4426
1499.0754 21.4426
1506.5009 21.4426
1513.9632 21.4426
1521.4625 21.4426
1528.9989 21.4426
1536.5727 21.4426
1544.1839 21.4426
1551.8329 21.4426
1559.5197 21.4426
1567.2446 21.4426
1575.0078 21.4426
1582.8094 21.4426
1590.6497 21.4426
1598.5289 21.4426
1606.447 21.4426
1614.4043 21.4426
1622.4012 21.4426
1630.4376 21.4426
1638.5138 21.4426
1646.63 21.4426
1654.7864 21.4426
1662.9832 21.4426
1671.2206 21.4426
1679.4988 21.4426
1687.8181 21.4426
1696.1785 21.4426
1704.5803 21.4426
1713.0238 21.4426
1721.5091 21.4426
1730.0364 21.4426
1738.6059 21.4426
1747.218 21.4426
1755.8726 21.4426
1764.5702 21.4426
1773.3108 21.4426
1782.0947 21.4426
1790.9221 21.4426
1799.7933 21.4426
1808.7084 21.4426
1817.6676 21.4426
1826.6713 21.4426
1835.7195 21.4426
1844.8125 21.4426
1853.9506 21.4426
1863.134 21.4426
1872.3628 21.4426
1881.6374 21.4426
1890.9579 21.4426
1900.3245 21.4426
1909.7376 21.4426
1919.1973 21.4426
1928.7038 21.4426
1938.2575 21.4426
1947.8584 21.4426
1957.507 21.4426
1967.2033 21.4426
1976.9476 21.4426
1986.7402 21.4426
1996.5813 21.4426
2006.4712 21.4426
2016.41 21.4426
2026.3981 21.4426
2036.4357 21.4426
2046.5229 21.4426
2056.6602 21.4426
2066.8476 21.4426
2077.0856 21.4426
2087.3742 21.4426
2097.7138 21.4426
2108.1046 21.4426
2118.5469 21.4426
2129.0409 21.4426
2139.5869 21.4426
2150.1851 21.4426
2160.8357 21.4426
2171.5393 21.4426
2182.2958 21.4426
2193.1056 21.4426
2203.9689 21.4426
2214.886 21.4426
2225.8572 21.4426
2236.8828 21.4426
2247.963 21.4426
2259.098 21.4426
2270.2882 21.4426
2281.5339 21.4426
2292.8352 21.4426
2304.1925 21.4426
2315.6061 21.4426
2327.0762 21.4426
2338.6032 21.4426
2350.1872 21.4426
2361.8286 21.4426
2373.5276 21.4426
2385.2847 21.4426
2397.1 21.4426
2408.9738 21.4426
2420.9064 21.4426
2432.8981 21.4426
2444.9492 21.4426
2457.06 21.4426
2469.2308 21.4426
2481.4619 21.4426
2493.7534 21.4426
2506.1061 21.4426
2518.5198 21.4426
2530.995 21.4426
2543.5321 21.4426
2556.1312 21.4426
2568.7927 21.4426
2581.517 21.4426
2594.3043 21.4426
2607.1549 21.4426
2620.0692 21.4426
2633.0474 21.4426
2646.0899 21.4426
2659.1971 21.4426
2672.3691 21.4426
2685.5655 22.2171
2698.8681 22.2171
2712.2368 22.2171
2725.6716 22.2171
2739.1729 22.2171
2752.741 22.2171
2766.3765 22.2171
2780.0795 22.2171
2793.8502 22.2171
2807.6894 22.2171
2821.597 22.2171
2835.5735 22.2171
2849.6192 22.2171
2863.7345 22.2171
2877.9197 22.2171
2892.1752 22.2171
2906.5013 22.2171
2920.8982 22.2171
2935.3667 22.2171
2949.9068 22.2171
2964.5188 22.2171
2979.2033 22.2171
2993.9604 22.2171
3008.7907 22.2171
3023.6944 22.2171
3038.6257 23.0195
3053.6773 23.0195
3068.8033 23.0195
3084.0043 23.0195
3099.2806 23.0195
3114.6326 23.0195
3130.0606 23.0195
3145.5651 23.0195
3161.1463 23.0195
3176.8047 23.0195
3192.5407 23.0195
3208.3546 23.0195
3224.2469 23.0195
3240.2178 23.0195
3256.2679 23.0195
3272.3975 23.0195
3288.607 23.0195
3304.8968 23.0195
3321.2671 23.0195
3337.7187 23.0195
3354.2518 23.0195
3370.8668 23.0195
3387.5124 23.8508
3404.2921 23.8508
3421.155 23.8508
3438.1013 23.8508
3455.1316 23.8508
3472.2462 23.8508
3489.4456 23.8508
3506.7302 23.8508
3524.1005 23.8508
3541.5567 23.8508
3559.0995 23.8508
3576.729 23.8508
3594.4461 23.8508
3612.2508 23.8508
3630.1437 23.8508
3648.1253 23.8508
3666.1959 23.8508
3684.3559 23.8508
3702.6061 23.8508
3720.9466 23.8508
3739.3779 23.8508
3757.9005 23.8508
3776.4574 24.7122
3795.1637 24.7122
3813.9626 24.7122
3832.8547 24.7122
3851.8403 24.7122
3870.92 24.7122
3890.0942 24.7122
3909.3634 24.7122
3928.7281 24.7122
3948.1886 24.7122
3967.7456 24.7122
3987.3994 24.7122
4007.1506 24.7122
4026.9996 24.7122
4046.9468 24.7122
4066.9929 24.7122
4087.1385 24.7122
4107.3837 24.7122
4127.7292 24.7122
4148.1755 24.7122
4168.7229 24.7122
4189.3724 24.7122
4210.124 24.7122
4230.914 25.6047
4251.8714 25.6047
4272.9325 25.6047
4294.0981 25.6047
4315.3685 25.6047
4336.7442 25.6047
4358.2259 25.6047
4379.8138 25.6047
4401.5088 25.6047
4423.3113 25.6047
4445.2217 25.6047
4467.2406 25.6047
4489.3687 25.6047
4511.6063 25.6047
4533.9541 25.6047
4556.4125 25.6047
4578.9823 25.6047
4601.6638 25.6047
4624.4577 25.6047
4647.3644 25.6047
4670.3136 26.5295
4693.4475 26.5295
4716.696 26.5295
4740.0597 26.5295
4763.5391 26.5295
4787.1348 26.5295
4810.8473 26.5295
4834.6774 26.5295
4858.6255 26.5295
4882.6922 26.5295
4906.878 26.5295
4931.1838 26.5295
4955.6099 26.5295
4980.157 26.5295
5004.8256 26.5295
5029.6166 26.5295
5054.5303 26.5295
5079.5674 26.5295
5104.6508 27.4876
5129.9361 27.4876
5155.3467 27.4876
5180.8832 27.4876
5206.5462 27.4876
5232.3363 27.4876
5258.2541 27.4876
5284.3004 27.4876
5310.4756 27.4876
5336.7805 27.4876
5363.2157 27.4876
5389.7818 27.4876
5416.4796 27.4876
5443.3094 27.4876
5470.2724 27.4876
5497.3688 27.4876
5524.5995 27.4876
5551.8805 28.4804
5579.3812 28.4804
5607.0181 28.4804
5634.7917 28.4804
5662.7032 28.4804
5690.7528 28.4804
5718.9414 28.4804
5747.2696 28.4804
5775.7381 28.4804
5804.3476 28.4804
5833.0989 28.4804
5861.9925 28.4804
5891.0293 28.4804
5920.2099 28.4804
5949.5351 28.4804
5979.0055 28.4804
6008.5304 29.509
6038.293 29.509
6068.2031 29.509
6098.2612 29.509
6128.4684 29.509
6158.8251 29.509
6189.3322 29.509
6219.9905 29.509
6250.8006 29.509
6281.7633 29.509
6312.8793 29.509
6344.1495 29.509
6375.5746 29.509
6407.1554 29.509
6438.8925 29.509
6470.6884 30.5747
6502.7403 30.5747
6534.951 30.5747
6567.3212 30.5747
6599.8517 30.5747
6632.5434 30.5747
6665.397 30.5747
6698.4134 30.5747
6731.5933 30.5747
6764.9376 30.5747
6798.447 30.5747
6832.1224 30.5747
6865.8601 31.6789
6899.8694 31.6789
6934.0472 31.6789
6968.3942 31.6789
7002.9115 31.6789
7037.5997 31.6789
7072.4598 31.6789
7107.4925 31.6789
7142.6987 31.6789
7178.0793 31.6789
7213.6352 31.6789
7249.3672 31.6789
7285.1653 32.823
7321.2516 32.823
7357.5167 32.823
7393.9614 32.823
7430.5866 32.823
7467.3932 32.823
7504.3822 32.823
7541.5544 32.823
7578.9106 32.823
7616.4521 32.823
7654.0628 34.0085
7691.9764 34.0085
7730.0779 34.0085
7768.3679 34.0085
7806.8477 34.0085
7845.5182 34.0085
7884.3801 34.0085
7923.4346 34.0085
7962.6825 34.0085
8002.0031 35.2367
8041.6402 35.2367
8081.4736 35.2367
8121.5044 35.2367
8161.7334 35.2367
8202.1617 35.2367
8242.7903 35.2367
8283.62 35.2367
8324.6522 35.2367
8365.7601 36.5093
8407.199 36.5093
8448.8432 36.5093
8490.6937 36.5093
8532.7515 36.5093
8575.0176 36.5093
8617.4931 36.5093
8660.1789 36.5093
8702.9437 37.8279
8746.0529 37.8279
8789.3755 37.8279
8832.9127 37.8279
8876.6657 37.8279
8920.6354 37.8279
8964.8228 37.8279
9009.2292 37.8279
9053.8555 37.8279
9098.5643 39.1941
9143.6331 39.1941
9188.9251 39.1941
9234.4415 39.1941
9280.1834 39.1941
9326.1518 39.1941
9372.3479 39.1941
9418.6295 40.6096
9465.2837 40.6096
9512.169 40.6096
9559.2866 40.6096
9606.6375 40.6096
9654.223 40.6096
9701.8965 42.0762
9749.9538 42.0762
9798.2492 42.0762
9846.7839 42.0762
9895.5589 42.0762
9944.5755 42.0762
9993.835 42.0762
10043.1855 43.5958
10092.9334 43.5958
10142.9277 43.5958
10193.1696 43.5958
10243.6604 43.5958
10294.4014 43.5958
10345.3936 43.5958
10396.4802 45.1703
10447.9781 45.1703
10499.7309 45.1703
10551.7404 45.1703
10604.0073 45.1703
10656.5332 45.1703
10709.3193 45.1703
10762.2029 46.8016
10815.5124 46.8016
10868.9203 48.492


==> pictures/allLimits.yaml <==
IC_ee:
  masses: [5, 10, 12, 15, 20, 25, 30, 40, 50, 80, 100, 200, 300, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - &id001 !!python/name:numpy.ndarray ''
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      Qu/H0ti30ToBNDjULRriOux3/gptbOU6Qb/62mgA6zpus8tbA8LwOmhHxr01//Q6rfGVKRDe+TrX
      VN+8GIYBOzI8PutFNgc7oEYXYJ45FzurG8xIdc4dO5S/52H40h47yAjGPrZzCDusgvgcfsoCO6Ij
      ahtK8QM7TOYLSomWEjs=
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      H0yAZcJL2Dp0Citg/YvqOkj520Apj+86fGsiAQdA8zrEL8hmn4D9OgePkYGVUAI7pztmUSk9BTsP
      peW1hE0LO/AyrZoYVRM7Ou3aWw9vIDsz75zT4/IkO4x1dSkPQCY72gG89HjlETsARjaYLqQJO1b1
      xDzfSBA7XVM4lNbnHjs=
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      wnjbUTZ45joIB4QWOF31Oqs/OT8v5Po6BgykSnyzAjv6vnvtORMLOw+oFXWvhBE7/JdPpg3IFTue
      7Fq6P5gcO5GUUA23jyM7svQfR5z1MDsP7y68+AY2O7rzziJc6TY7kF4h0tBZIDsDIrQETgkYO9d3
      Jwu5oBs7u+LtzbipLzs=
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      FKxttM998TpwjRTsHfwBO5KFa/iJGwU7M8YhCXeyCzs+NUuACDQTO+YmBjz/ARk7UIA70p49HTtx
      Bqe+Z4AkO4+QGxM6PCs7YlJI26CEODvTVQUvlz4/O0epbaN/dkE7Ef5r7a1UJzv8RJnjfecgOzWR
      t6sM0iY7U2NorWgENzs=
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      OLQYAHyz+DoqvaRJrTIHO/RYVUFRmAo71qn83KQ6EjtqlOch4isZO4J6pSG8ayA7sMxsPfEUIzuy
      4jNEc10qO6iL3EsGUTE7mBLgVdXcPztU8IbWtaNGO1N+B+7oRkk7KAGCN8ZmLjtZfPbxt9ElOwYF
      i2avwyw7+p8qcOBzPDs=
IC_mumu:
  masses: [5, 10, 12, 15, 20, 25, 30, 40, 50, 80, 100, 200, 300, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      0BOkO6Fj2Dp311EMKz3yOlzixC7AmvY6US/xRcng+zqcPwJM5bgAO+kxLT+S1wM7BZ5LMGLSBzu5
      tnoPVF0QO0wlMits1xQ78N98e9+TIzvZueXlBhcqOyqQM4ohpUE7cUTXb1fJRTs8yoa4iP00O0pV
      9FI7NS87vN0lqA4/Mjs=
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      zfK9zOeJ4DpjGUJENaX6OjQvvpfsPwA7JMzPgTyCAzsrEcppWeULO71WtT3DaRE7o4FNAUgLFDvC
      dTcYFXsZO2TBNZQYGSE7bMai+TkjLDtbf/lbAegxO2l9KreoN0o7CwUYlBx4Tjv6Alaeve0+O9KH
      sOE/mjU7j1nBtQ9YPjs=
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      rnTyW7Hg7jqKhzH0EK0FO5R4NVoz/Ao79nncBOuTEjuEY+KdnooaO7qhFD6uZyA7eIvAzmTaIzuw
      sjVlgYkqO8IJcwMxZzE7ogGqWY0pPTufTDNyxO5CO21/o5dUtFo7TrXV1q8nYDsHlsFSULpNO3rG
      kcyyVkQ7dnVs+7ujSjs=
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      x+BwFx+B9zpqAeORyT4SO05wuQjBDBY7QeJpsWewGztOBF7PifoiO3gDS4MWOCc7ulehcka/Kzvg
      8pOfL6AyO2xxrLtbUzg7fIyCyZolRTtjNSvQEN9KO7Ak0VX322I7UMffUN3OaDtxXDTdfApUO7RZ
      kOyji0077oja55jCVDs=
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      mKTgPRrDADt0uM5EC8cXO67q1pytVxs7EhiK23UfIjs/ddOKjKMoO/b5Zlp1TS47OHfblELhMTuw
      QvcmgyI4O8y1aEAS5z471Otnk7yrSzsuEUDqRRVTOxA+/JJcrWw7pFiH03pDcTvmOrcWsPRaO467
      h5si/FI790kQsCyMWTs=
bb:
  Ackermann2011:
    limits: !!python/object/apply:numpy.core.multiarray._reconstruct
      args:
      - *id001
      - !!python/tuple [0]
      - b
      state: !!python/tuple
      - 1
      - !!python/tuple [50]
      - !!python/object/apply:numpy.dtype
        args: [f8, 0, 1]
        state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
      - false
      - !!binary |
        AAAAAAAA+H8AAAAAAAD4fwAAAAAAAPh/AAAAAAAA+H8AAAAAAAD4fwAAAAAAAPh/AAAAAAAA+H8A
        AAAAAAD4fwAAAAAAAPh/AAAAAAAA+H8AAAAAAAD4fwAAAAAAAPh/AAAAAAAA+H8AAAAAAAD4fwAA
        AAAAAPh/gqG1z5g+GDswEcMl/0UaOxhKajDPOxw7uVtJzbSsHjvXjWQkOMQgO08WzyEDWyI7o8MY
        bG5aJDsjkgpB2UEmO2tX9VZQOig7Qvr4LVZSKju98EBDhXctO0cIJiCpPDA7f/MTVUo8MjubpgAZ
        aGM0O+8Y8m/xlTY7CWoRuIUwOTtdJnPRmto7O/SkRX4foj47yPM5VshQQTuIYMHWlYRDO7adrCgk
        CEY7MIOBZdHeSDuDC9E9JnRLOyTLLNPdX087Ccqog8G/UTvm1Qq2r/hTO6hXb0XNtVY7hk0BSbzP
        WTthoDwvBkxdO35N68R7wGA7Q84H1mJzYzuvZ4+syXJmO1QgwebLpGk7AAAAAAAA+H8AAAAAAAD4
        fw==
    masses: !!python/object/apply:numpy.core.multiarray._reconstruct
      args:
      - *id001
      - !!python/tuple [0]
      - b
      state: !!python/tuple
      - 1
      - !!python/tuple [50]
      - !!python/object/apply:numpy.dtype
        args: [f8, 0, 1]
        state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
      - false
      - !!binary |
        AAAAAAAAJEDt8HrYh/glQOv8+z/HIihAfeauZqSDKkDW8ZATgSAtQK+RKtJG/y9AEz3BKTqTMUB7
        JkgQlk4zQNBkuF+iNTVA8zHyN61MN0B2ZJ1TcZg5QIIo4bsgHjxATUwVinDjPkD60wPpUvdAQGCj
        B+lRo0JAzBuExH15RECmaL5q/n1GQOJ1XaJktUhA2HgyXrQkS0BrL6AWcNFNQKqvp6DSYFBAEn6z
        Af39UUBKB6Me3sNTQP2m5Qh5tlVAf55IBzbaV0CTjxqP7DNaQHvM5TjuyFxASzaMyRKfX0BUZoC1
        Yl5hQCwORZmJFGNAgby1it31ZEBOBgi4nwZnQNrLsKN8S2lAv6nut5bJa0CNRiLlkYZuQAGFnzJQ
        xHBA1AGbYEhrckB6sAqc7jt0QD6aW1VeOnZAYckkmRpreEAY+N9FGNN6QOdfMUPJd31Ahf4PapQv
        gED36w+Q5MeBQDqhxwhxiINAIE2m1TB1hUCedy39fpKHQAEtGGYk5YlAyY8kq2JyjEAAAAAAAECP
        QA==
  masses: [6, 10, 25, 50, 100, 250, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [9]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      8Cs1n3t9tzo6jcW9SVK9Ovw9trEC1sg663VeEeI41TralgZzE/7kOlwukkWqtvw6wKHPu7iPETu8
      RqmKBFUlO1yRhe7bKTo7
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [9]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      vLuZNSLZwDqKxI/kTYTEOokE5vM7U9I6dlRTo0X34DosQh85tYPxOg3w1Bl74gU7vDcE062nGju4
      7BF+gxowOxnZA590F0I7
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [9]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      PvxD7uAB0DroyoXV+17SOmxHSUAey+A6t/HZoy2F7TqJuk2g/jAAO6NlnRH7MBg7nGO4VjWiKzuu
      vf/MHSVBO+gXoFVCp1M7
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [9]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      VqK8pOgR1TqJMCBpahjaOlxCD1liV+k6daIDZ36Y9zoDA7why8kHO9sqDfrxNiE77n4Sd8JyMzuG
      gPQJ5WtGO+VOKeKeS1s7
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [9]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      vAS1qgwo3Dqu8K5z++jgOqA+Se1krvA6ZGBVa6PD/jqwxpPFNoAOO8jqk9objSU7EHF9A39XODvm
      F/0PzQVOO1I/tLAtbmM7
tautau:
  masses: [5, 10, 12, 15, 20, 25, 30, 40, 50, 80, 100, 200, 300, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      +AueX1warDo2JFtv1E+6Oix0QeTgHL86QFD17eU9xDqObEh+aH7MOoYLbWwkTNI6vFE/iR+Q1TqV
      OEGYs/fcOiSJz0tbguI6v5fZ+kTM8DqBNUfrTlX3OtpmAxyqQA07NmCmvOA6GTsRl5tfkPAqO5Yw
      ++sVbkM7IM7HAABpYTs=
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      mj3h7al6tDqyabSrzuHDOiCpww0Z7sg6urnt4+F5zjpfK0f7LfnTOsrDoUTr8to6JPd4Ng/x3zoR
      vF9Nq0fnOqpKx/VGs+067blhQDxO+jry76AkgY0BO3DBpM7lARQ7f2BDL01PIjuYPtxOwBsyO987
      V97gFko7VZVKZ27gZjs=
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      NSSHdqFFwjpkVd2XdmDROuroPfkTa9Q6KJiqFkrU2jq8J0aK+wziOlwLgvIr+Oc6dKj8zkcV7zqi
      mLz6fQ72OswwECFT8f065MQjYS5LCzsej9C7iRoSO7DrAb/xBSU7sBPnSZSPMTtwxbFFSG1AO9DG
      8ZtLylY7kp7Qg0eDcjs=
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      Vo1a60QgyzrIGhGz/kLbOuVJCpsoWuA6U6Wh3EzZ5DpirhTe1+jrOiRO6El6JPI6ia0cgRZy9zrZ
      oTOWgTcAO1k3unHiFwU7sLdx3CkAEzueJvVOnCcZO7BUtTpVDS87RjmuK2nBOjvf+fSjzYdKOxv/
      cvx202E7gV4OWj+bfjs=
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      QFC5bhHU0joQf4auiMLiOsQwhimEH+Y61RgS6N8h7DpQe9ipn3fyOnwuo8GeaPc6hM3Infqq/Doq
      6sNjbnsEO9o20GoYFQw7iJxVgFYkGjvCQFK2nT8hO0Aw5lNYsDY7pB7rCTZaRDuesXaepHRUO8qI
      OQreJW07qr0ZOQ7IiTs=
uu:
  masses: [5, 10, 12, 15, 20, 25, 30, 40, 50, 80, 100, 200, 300, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      QOuNWe0DqDpC3AxHr+G2Ogi7s5AIhbk6GFinP0OpvDq/dQggFI3BOohtLENJe8U66Lt9vCJjyTrI
      zA7ZZy3ROu1cfRtmndU67YP06VhY4To2T1DyiuLlOri17xt7kvg6UAb8hjsnBTtUUKIophoUO5rx
      XNjFpSc7vMp650S1PTs=
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      TvsIYNEysDq2m1ckYr+/OgWwyd9mf8E6hkm2fHcnxTrL0ruKTOrKOp8KH8NlT9E63Ap4Fl3Z1DoG
      9nRRqAHcOuhxuSAhLeI6YqiUb3OS7Dosdd8RX/DyOuLmUIJKIgM7zo4chSdGDztfNxLouUAeO8ka
      pq7QazE7v7OOw09WRDs=
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      fEQT+qwCvjpKd/euYx3NOsLCXPl8PtA6XVp6SdLq0jol1jXfpK7YOixHw0VGFd46XtNrn5xg4TrT
      dZAUT9voOlQKDjGrke86SIIu0K4X+zpmphvklfUBO6B7C1SRJRQ7TNmZ0g6+IDuaKt3L2mUwO3Lm
      rDCAVkI7qojVsGIFVjs=
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      phqjJxMJxTor0qHsTU7VOsoCHJdd4Nc6Whns3YYg3ToxcozZLhbjOsPJ5xxeZOg6HC7hoiEj7DpA
      0WHFHiDzOgKu1GA4G/g6EedlddUDBDtqHwqxabAJO0i81Z99wR07RILQk0vaJzuq9k4e0Ig2O42o
      9iz3t0k7rPjBbyHDXzs=
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [16]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      BTu1dX9xyzowQLgbVwDbOu1lCLcOO986T1k+z9RB4zoMEDK2jILpOmIo9tImw+86KnoJtyeI8jpQ
      9EL5zhP5OvzkJne4YP86pOlZJG3kCDsHsr9ZUTYQO9IWmXazgyI7pItyury8LDsqnEiZG1E7Oxry
      4/XIW1E7sH9mgO7PZTs=
ww:
  masses: [80, 100, 200, 300, 500, 1000, 2000]
  q02: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [7]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      qedAi8zZ5jr2fSxwCG/sOtFB5yu4Dv86mHVKAvTQCjsDmDuxSr0ZO4mTsTguDy871J08sAotRDs=
  q16: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [7]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      OIeeWDs68zoSnn+Mx1T4OpauUTrMswc72/4SPOmHEztq2wEDoTojO1yQ5qT5jTY77DaqaBy3Szs=
  q50: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [7]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      ECs6rC4rATudb+C2GDcGOwwTtS3b/hk7LBuEUanvJDukNbdEE0g0Ow56g3kfXEg7sC26CuU5XDs=
  q84: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [7]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      JX8Oo8MQCjuRUeQY44MQO+NRogHBtyI7aj6jEGz+LTtndNdwcUU8O6a8VGWGBE87ItDtZGs9ZTs=
  q97: !!python/object/apply:numpy.core.multiarray._reconstruct
    args:
    - *id001
    - !!python/tuple [0]
    - b
    state: !!python/tuple
    - 1
    - !!python/tuple [7]
    - !!python/object/apply:numpy.dtype
      args: [f8, 0, 1]
      state: !!python/tuple [3, <, null, null, null, -1, -1, 0]
    - false
    - !!binary |
      3oOZ/p3JEDtMiwSZztUUOwoxnJVVWic7mMcAy3esMjsOj3ibd+hBOyBZHYBsklc76jHFng4ebzs=


==> pictures/clumps_buckley_hooper.txt <==
# Graph from clumps_buckley_hooper.png, page unknown
# bbbar channel
10.11	2.761E-26
11.61	2.953E-26
16.40	3.676E-26
22.89	5.153E-26
34.35	8.129E-26
50.98	1.349E-25
75.24	2.356E-25
132.6	5.577E-25
298.7	2.192E-24
550.6	6.357E-24
903.1	1.556E-23
1557	4.079E-23
2260	8.158E-23
2967	1.354E-22


==> pictures/cluster_proceedings_combinedlimits.txt <==
# xyscan Version 3.3.0
# Date: Wed Jun 18 14:26:55 2014
# Scanned by: zimmer
# Source: /Users/zimmer/Documents/work/Projects/Fermi/ClustersCR_P7/Symposium/proceedings/Fermi_11_Proceedings_lateX/figs/sigmav.png
# Comment: 
# Format: x y -dx +dx -dy +dy
12.2219	5.74123e-25	0	0	0	0	
13.2599	5.62302e-25	0	0	0	0	
14.2067	5.39384e-25	0	0	0	0	
15.4133	5.28278e-25	0	0	0	0	
16.6177	5.174e-25	0	0	0	0	
18.1424	4.96312e-25	0	0	0	0	
19.5602	4.86093e-25	0	0	0	0	
21.2214	4.96312e-25	0	0	0	0	
22.7367	5.174e-25	0	0	0	0	
24.8228	5.28278e-25	0	0	0	0	
26.5953	5.39384e-25	0	0	0	0	
28.854	5.50724e-25	0	0	0	0	
31.3045	5.74123e-25	0	0	0	0	
33.9631	5.98517e-25	0	0	0	0	
36.6171	6.111e-25	0	0	0	0	
39.4786	6.111e-25	0	0	0	0	
42.8314	6.37066e-25	0	0	0	0	
46.1785	6.64134e-25	0	0	0	0	
49.7871	6.92353e-25	0	0	0	0	
53.6777	7.36944e-25	0	0	0	0	
57.8724	7.84408e-25	0	0	0	0	
62.3949	8.34928e-25	0	0	0	0	
67.2707	8.70404e-25	0	0	0	0	
72.0743	9.45941e-25	0	0	0	0	
77.7066	9.86133e-25	0	0	0	0	
84.3059	1.07171e-24	0	0	0	0	
91.4658	1.14074e-24	0	0	0	0	
98.6134	1.2658e-24	0	0	0	0	
105.655	1.34732e-24	0	0	0	0	
113.912	1.46425e-24	0	0	0	0	
122.046	1.62478e-24	0	0	0	0	
132.41	1.72942e-24	0	0	0	0	
142.758	1.91902e-24	0	0	0	0	
153.914	2.04262e-24	0	0	0	0	
165.941	2.26656e-24	0	0	0	0	
178.909	2.51504e-24	0	0	0	0	
191.684	2.67703e-24	0	0	0	0	
207.963	2.90935e-24	0	0	0	0	
222.813	3.22831e-24	0	0	0	0	
240.225	3.50847e-24	0	0	0	0	
258.997	3.89311e-24	0	0	0	0	
279.237	4.14385e-24	0	0	0	0	
297.306	4.69482e-24	0	0	0	0	
322.555	4.99719e-24	0	0	0	0	
345.588	5.66162e-24	0	0	0	0	
372.594	6.15296e-24	0	0	0	0	
401.711	6.82752e-24	0	0	0	0	
430.395	7.57603e-24	0	0	0	0	
464.029	7.89793e-24	0	0	0	0	
500.29	8.76379e-24	0	0	0	0	
532.664	9.72458e-24	0	0	0	0	
574.289	1.05685e-23	0	0	0	0	
619.167	1.19737e-23	0	0	0	0	
663.38	1.32864e-23	0	0	0	0	
719.719	1.44395e-23	0	0	0	0	
771.111	1.56926e-23	0	0	0	0	
826.173	1.70544e-23	0	0	0	0	
890.735	1.85345e-23	0	0	0	0	
960.342	2.09988e-23	0	0	0	0	
1028.92	2.28212e-23	0	0	0	0	
1109.32	2.58555e-23	0	0	0	0	
1196.01	2.92932e-23	0	0	0	0	
1289.47	3.11799e-23	0	0	0	0	
1381.55	3.60682e-23	0	0	0	0	
1489.51	4.00225e-23	0	0	0	0	
1585.9	4.44102e-23	0	0	0	0	
1709.83	4.82643e-23	0	0	0	0	
1831.92	5.46815e-23	0	0	0	0	
1987.5	5.9427e-23	0	0	0	0	
# EoF


==> pictures/coma_fermi_bbbar.txt <==
# Graph from fornax_coma_fermi_bbbar.png, page unknown
30.51	1.356E-23
39.89	1.762E-23
54.79	2.288E-23
89.14	3.539E-23
112.1	4.596E-23
164.4	7.264E-23
215.0	9.855E-23
336.7	1.814E-22
544.9	3.488E-22
786.1	6.014E-22
983.7	8.339E-22


==> pictures/coma_veritas_allchannels_bbar.txt <==
# Graph from coma_veritas_allchannels.png, page unknown
199.6	2.440E-19
232.4	1.375E-19
267.5	9.533E-20
322.7	6.714E-20
389.3	4.728E-20
469.6	3.438E-20
576.5	2.383E-20
720.2	1.625E-20
873.9	1.201E-20
1098	8.873E-21
1388	6.986E-21
1817	5.679E-21
2284	5.161E-21
3153	4.766E-21
3693	4.766E-21
4723	4.999E-21
6558	5.589E-21
8193	6.150E-21
9825	6.767E-21
12200	7.811E-21
15070	8.873E-21
19610	1.091E-20


==> pictures/exclusion_b_final_v1.dat <==
# clump search HESS from Pierre Brun:
1.117e+02 2.035e-21
1.374e+02 6.732e-22
1.690e+02 2.996e-22
2.079e+02 1.611e-22
2.558e+02 9.647e-23
3.147e+02 6.612e-23
3.871e+02 4.656e-23
4.762e+02 3.368e-23
5.858e+02 2.571e-23
7.207e+02 2.072e-23
8.866e+02 1.739e-23
1.091e+03 1.519e-23
1.342e+03 1.382e-23
1.650e+03 1.310e-23
2.030e+03 1.310e-23
2.498e+03 1.310e-23
3.073e+03 1.382e-23
3.780e+03 1.459e-23
4.650e+03 1.625e-23
5.720e+03 1.811e-23
7.037e+03 2.072e-23
8.656e+03 2.404e-23
1.065e+04 2.864e-23
1.310e+04 3.414e-23
1.611e+04 4.179e-23
1.982e+04 5.186e-23
2.439e+04 6.436e-23


==> pictures/fornax_fermi_bbbar.txt <==
# Graph from fornax_coma_fermi_bbbar.png, page unknown
30.68	1.568E-24
40.11	1.827E-24
56.00	2.223E-24
83.94	3.016E-24
143.4	5.201E-24
229.6	8.585E-24
311.9	1.243E-23
421.4	1.840E-23
572.4	2.846E-23
752.4	4.122E-23
994.5	6.236E-23


==> pictures/fornax_hess_bbbar_nfw_rb02.txt <==
# Graph from fornax_hess_bbbar.png, page unknown
0.1458	9.157E-19
0.1521	4.730E-19
0.1641	2.391E-19
0.1864	7.611E-20
0.2154	3.297E-20
0.2468	1.492E-20
0.2977	7.712E-21
0.3910	3.812E-21
0.5789	1.927E-21
0.8869	1.187E-21
1.531	7.315E-22
2.555	6.270E-22
4.302	6.270E-22
8.376	8.348E-22
14.59	1.240E-21
21.62	1.764E-21
38.99	3.268E-21
67.37	6.188E-21
95.65	9.825E-21


==> pictures/gc_bb_limits_lat_nfw.txt <==
# Graph from gc_bb_limits_lat.png, page unknown
6.493	7.419E-25
8.188	6.323E-25
10.32	6.493E-25
15.42	7.825E-25
22.55	1.106E-24
37.03	1.564E-24
49.24	1.836E-24
71.23	1.694E-24
104.1	1.936E-24
149.1	2.396E-24
180.9	1.573E-27
242.3	3.872E-24
398.0	6.424E-24
557.9	7.951E-24
782.1	9.841E-24
1131	1.154E-23
1569	1.467E-23
2223	2.020E-23
2926	2.782E-23


==> pictures/gc_bb_limits_lat_nfwc.txt <==
# Graph from gc_bb_limits_lat.png, page unknown
6.457	1.704E-27
7.724	1.491E-27
9.241	1.414E-27
11.41	1.452E-27
15.99	1.750E-27
22.42	2.474E-27
31.10	3.317E-27
42.69	4.106E-27
61.77	4.818E-27
90.31	4.948E-27
139.2	6.459E-27
231.0	1.071E-26
400.1	1.685E-26
630.0	2.723E-26
951.0	4.284E-26
1629	6.222E-26
2974	1.211E-25


==> pictures/halo_HESS.txt <==
# TeV               EINASTO            NFW
0.2818382931  8.446289805e-23    1.495561348e-22 
0.3235936569  6.020846353e-24	 1.066094735e-23 
0.3715352291  2.042640919e-24	 3.616848198e-24 
0.4265795188  1.120523321e-24	 1.984079882e-24 
0.4897788194  7.853825215e-25	 1.39065527e-24  
0.5623413252  5.724734033e-25	 1.013662939e-24 
0.645654229   4.702364271e-25	 8.326347319e-25  
0.7413102413  4.079042337e-25	 7.222648283e-25 
0.8511380382  3.677027837e-25	 6.510812244e-25 
0.977237221   3.301468073e-25	 5.845818882e-25  
1.122018454   3.006579804e-25	 5.323668319e-25  
1.288249552   2.978202209e-25	 5.27342089e-25   
1.479108388   3.119041323e-25	 5.522800844e-25  
1.698243652   3.123044601e-25	 5.529889338e-25  
1.9498446     3.328338119e-25	 5.893396935e-25    
2.238721139   3.384368289e-25	 5.992608018e-25  
2.570395783   3.56367881e-25	 6.310108235e-25  
2.951209227   4.036868818e-25	 7.147972791e-25  
3.388441561   4.225677668e-25	 7.482291438e-25  
3.89045145    4.845382272e-25	 8.579585367e-25   
4.466835922   5.453840305e-25	 9.656965302e-25  
5.12861384    6.09973441e-25	 1.080063226e-24   
5.888436554   6.942765685e-25	 1.22933646e-24   
6.760829754   8.060074103e-25	 1.427175194e-24  
7.762471166   9.384112909e-25	 1.66161911e-24   
8.912509381   1.093485063e-24	 1.936203981e-24  
10.23292992   1.274039242e-24	 2.255906309e-24  
   




























   


==> pictures/halo_LAT.txt <==
# Dexter NFW 3sigma bb with bkg model
5.040	8.180E-27    5.379	6.125E-26
6.579	8.747E-27    7.196	5.923E-26
8.808	9.352E-27    10.25	5.923E-26
13.21	1.351E-26    12.87	7.006E-26
21.95	2.308E-26    20.30	1.013E-25
32.95	3.814E-26    30.44	1.417E-25
60.58	7.203E-26    53.12	2.120E-25
90.92	1.113E-25    81.67	2.682E-25
129.7	1.454E-25    114.9	3.509E-25
178.1	1.838E-25    167.9	4.589E-25
257.3	2.569E-25    221.8	5.613E-25
461.2	4.539E-25    407.2	1.027E-24
683.4	6.559E-25    728.8	1.757E-24
987.3	9.166E-25    1025	2.542E-24
1408	1.158E-24    1617	4.206E-24
2113	1.914E-24    2393	6.959E-24
3295	3.269E-24    3775	1.273E-23
5404	6.175E-24    5179	1.969E-23
7808	1.055E-23    7106	3.259E-23
9687	1.425E-23    9999	5.576E-23

#285.7	7.343E-25
#573.1	1.436E-24
#2968	9.413E-24

















==> pictures/hawc300_Segue1_bb.txt <==
# Graph from hawc.png, page unknown
0.5179	3.647E-22
0.6796	3.132E-22
1.043	2.399E-22
1.450	2.060E-22
2.682	1.703E-22
6.511	1.519E-22
14.50	1.578E-22
32.30	1.983E-22
66.05	2.902E-22
97.18	3.380E-22


==> pictures/hawc30_Segue1_bb.txt <==
# Graph from hawc.png, page unknown
0.5033	1.578E-20
0.7405	1.305E-20
1.492	9.626E-21
2.800	8.587E-21
4.489	8.267E-21
8.185	9.999E-21
15.57	1.209E-20
37.27	1.909E-20
65.11	2.794E-20
98.58	3.647E-20


==> pictures/hvc_limits.txt <==
# Graph from hvc_limits.png, page unknown
5.970	7.493E-27
8.216	9.304E-27
16.74	1.675E-26
48.15	4.379E-26
152.7	1.337E-25
331.1	3.188E-25
1187	1.553E-24
3675	7.118E-24
6232	1.500E-23
9817	2.793E-23


==> pictures/p301_projection_bb_limit.txt <==
# Graph from p301_projection_cta_composite_bb_limit.png, page unknown
6.309	1.752E-27
10.45	1.937E-27
25.49	2.994E-27
77.68	7.910E-27
300.2	3.122E-26
956.4	1.274E-25
2511	4.706E-25
5358	1.374E-24
9707	3.283E-24


==> pictures/segue1_magic.txt <==
102.6	3.108E-22
120.6	1.954E-22
141.8	1.127E-22
173.6	5.870E-23
217.0	3.505E-23
282.7	2.057E-23
364.4	1.208E-23
429.0	9.497E-24
594.9	7.091E-24
982.3	5.671E-24
1606	5.204E-24
3066	5.575E-24
5918	7.091E-24
9796	9.497E-24


==> pictures/thermalrelic_steigman.txt <==
# Graph from thermalrelic_steigman.png, x1.e-26
0.1093	4.782
0.1497	4.880
0.2453	5.003
0.3141	5.052
0.4920	4.990
0.6889	4.866
1.009	4.718
1.616	4.558
2.069	4.435
2.648	4.226
3.169	3.881
3.792	3.487
4.339	3.118
5.310	2.823
8.701	2.528
13.03	2.380
21.35	2.244
36.58	2.194
75.03	2.193
137.5	2.242
225.3	2.278
369.1	2.327
647.0	2.339
1297	2.325
2487	2.312
5334	2.336
9348	2.385


==> referee_response.txt <==
We thank the referees for useful comments and pointing out missing references. 
Below our response. All points were well taken and responded to.

>> Report 1:
>>
>> In my opinion the paper should be published in in ZhETF.
>> I have several only several minor remarks for authors:
>> 1. Units for annihilation cross section averaged with dark matter
>> velocity should be explicitly written in Eq.(1) and after it.

done

>> 2. Meaning of the function $I_s(R)$ in Eq.(5) was not explained in the
>> main text. Is the quantity $\rho_s$ in Eq.(5) the same as in Eq.(2)?

done


>> 3. On Fig.7 authors presented the sensitivities of different experiments
>> to velocity averaged annihilation cross. They should also show which
>> dark matter annihilation channel has been chosen here (probably,
>> $b\bar$, as on the other Figures).


done


>> 4. In general one expects that WIMPs can annihilate into several
>> annihilation channels which is model-dependent. Each annihilation
>> channel results in particular energy spectra of gamma rays. In this way
>> current limits on annihilation cross section (and corresponding
>> sensitivities) depend on annihilation channel. I think, the review will
>> benefit from small discussion about which dominating dark matter
>> annihilation channels are predicted within WIMP paradigm and how the
>> limits on velocity averaged annihilation cross section depend on the
>> corresponding annihilation channel.

Included the following paragraph in the analysis section: "The 
spectrum of gamma rays depends on the annihilation channel. Unless 
otherwise noted we will follow the convention to present results for 
annihilation into b-quark pairs, which can be seen as representative for 
quark annihilation in general. Annihilation to $\tau$-leptons 
generically results in a harder spectrum. Majorana WIMPs in general do 
not preferably annihilate to light leptons (electrons or muons) as the 
annihilation is helicity suppressed, except if for example virtual 
internal bremsstrahlung or final state radiation is considered for 
supersymmetric particles, e.g. \cite{Bringmann:2007nk}."

>> p.9
>> Iocco, Pato, and Bertone (2015)
>> There's a vigorous discussion that takes place at the moment, so maybe
>> addition of a 'counter--comment'
>> (http://adsabs.harvard.edu/abs/2015arXiv150307813M ) is suitable.

added the following sentence:  "Their claim that this estimate 
constitutes the first evidence for dark matter has however triggered 
some discussion\cite{McGaugh:2015tha}."

>> pp.10-11
>> Some mention of the latest constraints coming from tidal streams
>> (http://adsabs.harvard.edu/abs/2014MNRAS.445.3788G )could be useful.
>> These results imply that the MW (and its DM content) is rather on the
>> lower side of estimates.

Changed the text as follows: The Milky Way mass measurements from both the BHB stars and the satellite galaxies are in good agreement with the recent measurements of the Milky Way escape velocity using a local sample of high velocity stars~\cite{2014A&A...562A..91P} and constraints using the Sagittarius tidal stream \cite{Gibbons:2014ewa}.

>> p. 22
>> in the energy range between 20 MeV to greater than 300 GeV.
>> I suppose that 500 GeV could be used instead as an upper limit even with
>> P7REP data, and P8 is quite close.

Added the following sentence:  The upper end of this range is here 
determined only by sparse statistics for conventional (power-law) 
astrophysical sources and the availability of reliable instrument 
response functions, i.e. can be much higher.


>> p. 23
>> At slightly higher threshold energy, one should also note the 
>> possibility
>> to use water Cherenkov detectors, as exemplified by MILAGRO (Atkins et
>> al., 2003), and more recently HAWC.
>> I'd suggest that several words should be added in order to clarify their
>> principle of operation (like it's done for IACTs), otherwise the same
>> 'Cherenkov' word in both names could mislead some less informed reader.
>> (together with the very hard to distinguish component of cosmic ray
>> electrons) some word should have been missed


Added the following sentence: At slightly higher threshold energy, 
a different detection technique consists in building an array of water 
tanks instrumented with photomultipliers, and in recording the passage 
of the shower particles themselves, throught the Cherenkov light that 
they emit while traversing the water. This technique is exemplified by 
MILAGRO \cite{2003ApJ...595..803A}, and more recently HAWC 
(see~\secref{sec:perspectives})

>> p. 24
>> for this reason the Fermi-LAT has not published dark matter constraints
>> from either the GC or inner Galaxy
>> Leaving aside line-search


done

>> -->Jan
>> p. 29
>> which would be in particular true if the source were very near to the 
>> Sun
>> which would be in particular true if the source were very near to the
>> Solar system

done

>> p. 37
>> that for the first time reached the \standard" thermal-relic value
>> .. for certain channels of annihilation.

done


>> p. 39
>> The M31 analysis has since been updated with a 4.5 year Pass 7 dataset
>> (Li, Yuan, and Xu, 2013)
>> Recently, there has been a paper also claiming a slight extended excess
>> (~4\sigma) from the M31 vicinity
>> (http://adsabs.harvard.edu/abs/2015arXiv150103460P ), though the authors
>> primarily explain that with an extended CR halo. As correctly pointed
>> out, these analyses are inevitably fraught with problems with unresolved
>> point sources, which in turn makes them less robust.

Included in the text:  more recently there has also been the claim of an extendend excess attributed to a cosmic-ray halo \cite{Pshirkov:2015hda}.
 

